Theoretical Perspectives on Deep Learning Methods in Inverse Problems

In recent years, there have been significant advances in the use of deep learning methods in inverse problems such as denoising, compressive sensing, inpainting, and super-resolution. While this line of works has predominantly been driven by practical algorithms and experiments, it has also given rise to a variety of intriguing theoretical problems. In this paper, we survey some of the prominent theoretical developments in this line of works, focusing in particular on generative priors, untrained neural network priors, and unfolding algorithms. In addition to summarizing existing results in these topics, we highlight several ongoing challenges and open problems.

==> figs/DD_denoising_curves.dat <==
1.000000000000000000e+00 1.675535440444946289e-01 9.141914546489715576e-02 1.949018388986587524e-01
2.000000000000000000e+00 1.647374331951141357e-01 1.091561466455459595e-01 1.423894464969635010e-01
3.000000000000000000e+00 1.104291677474975586e-01 7.668365538120269775e-02 1.051212772727012634e-01
4.000000000000000000e+00 9.037388861179351807e-02 6.230732798576354980e-02 9.427441656589508057e-02
5.000000000000000000e+00 8.243095874786376953e-02 6.591188907623291016e-02 8.086049556732177734e-02
6.000000000000000000e+00 7.198072224855422974e-02 5.985819175839424133e-02 6.746617704629898071e-02
7.000000000000000000e+00 6.125986948609352112e-02 5.037257075309753418e-02 5.617778748273849487e-02
8.000000000000000000e+00 5.176987498998641968e-02 4.402879625558853149e-02 4.698469862341880798e-02
9.000000000000000000e+00 4.498849436640739441e-02 3.977496176958084106e-02 4.075668752193450928e-02
1.000000000000000000e+01 3.915080428123474121e-02 3.513461351394653320e-02 3.543622791767120361e-02
1.100000000000000000e+01 3.445103019475936890e-02 3.115511685609817505e-02 3.085909783840179443e-02
1.200000000000000000e+01 3.077516518533229828e-02 2.907520346343517303e-02 2.752067334949970245e-02
1.300000000000000000e+01 2.751189097762107849e-02 2.942983433604240417e-02 2.513299696147441864e-02
1.400000000000000000e+01 2.475772425532341003e-02 3.090201504528522491e-02 2.309821546077728271e-02
1.500000000000000000e+01 2.298739925026893616e-02 3.228406235575675964e-02 2.136938646435737610e-02
1.600000000000000000e+01 2.148227021098136902e-02 3.356719762086868286e-02 1.986389607191085815e-02
1.700000000000000000e+01 2.008941583335399628e-02 3.435353189706802368e-02 1.871399581432342529e-02
1.800000000000000000e+01 1.850721798837184906e-02 3.424994647502899170e-02 1.759349927306175232e-02
1.900000000000000000e+01 1.729809492826461792e-02 3.341292589902877808e-02 1.634608954191207886e-02
2.000000000000000000e+01 1.648776233196258545e-02 3.215799480676651001e-02 1.490542292594909668e-02
2.100000000000000000e+01 1.529780123382806778e-02 3.078290075063705444e-02 1.414638478308916092e-02
2.200000000000000000e+01 1.463989913463592529e-02 2.955184131860733032e-02 1.351193059235811234e-02
2.300000000000000000e+01 1.372903212904930115e-02 2.866652980446815491e-02 1.325857918709516525e-02
2.400000000000000000e+01 1.293569989502429962e-02 2.834442257881164551e-02 1.267230417579412460e-02
2.500000000000000000e+01 1.236275862902402878e-02 2.877022512257099152e-02 1.110794767737388611e-02
2.600000000000000000e+01 1.220873370766639709e-02 2.948556654155254364e-02 1.047946047037839890e-02
2.700000000000000000e+01 1.386564411222934723e-02 2.999113313853740692e-02 9.753346443176269531e-03
2.800000000000000000e+01 1.326310634613037109e-02 3.029659762978553772e-02 9.529637172818183899e-03
2.900000000000000000e+01 1.310777850449085236e-02 3.024083003401756287e-02 7.974112406373023987e-03
3.000000000000000000e+01 1.556150987744331360e-02 2.975516766309738159e-02 8.604858070611953735e-03
3.100000000000000000e+01 1.104190573096275330e-02 2.906458079814910889e-02 8.176423609256744385e-03
3.200000000000000000e+01 1.307260990142822266e-02 2.855073288083076477e-02 6.603079847991466522e-03
3.300000000000000000e+01 1.074289623647928238e-02 2.835364267230033875e-02 7.000119425356388092e-03
3.400000000000000000e+01 1.063212659209966660e-02 2.828114107251167297e-02 6.216139532625675201e-03
3.500000000000000000e+01 9.836686775088310242e-03 2.838294394314289093e-02 5.944949574768543243e-03
3.600000000000000000e+01 1.004088670015335083e-02 2.864328399300575256e-02 5.787255708128213882e-03
3.700000000000000000e+01 8.582120761275291443e-03 2.886798791587352753e-02 5.276412237435579300e-03
3.800000000000000000e+01 8.852933533489704132e-03 2.894494123756885529e-02 4.710320848971605301e-03
3.900000000000000000e+01 7.681808434426784515e-03 2.886638604104518890e-02 5.093308165669441223e-03
4.000000000000000000e+01 7.618517614901065826e-03 2.869874611496925354e-02 4.235436674207448959e-03
4.100000000000000000e+01 6.971516180783510208e-03 2.851724438369274139e-02 4.405136685818433762e-03
4.200000000000000000e+01 6.660836748778820038e-03 2.832981199026107788e-02 4.538616165518760681e-03
4.300000000000000000e+01 6.166390143334865570e-03 2.818741835653781891e-02 4.017347469925880432e-03
4.400000000000000000e+01 5.691166035830974579e-03 2.818097919225692749e-02 3.524460829794406891e-03
4.500000000000000000e+01 5.399820394814014435e-03 2.826876193284988403e-02 3.920356743037700653e-03
4.600000000000000000e+01 5.044873803853988647e-03 2.835259214043617249e-02 4.288666881620883942e-03
4.700000000000000000e+01 4.849104210734367371e-03 2.840718813240528107e-02 3.694146405905485153e-03
4.800000000000000000e+01 4.394107498228549957e-03 2.843794226646423340e-02 3.793370677158236504e-03
4.900000000000000000e+01 4.424606449902057648e-03 2.839392796158790588e-02 3.743245266377925873e-03
5.000000000000000000e+01 4.942356143146753311e-03 2.830040827393531799e-02 3.717190120369195938e-03
5.100000000000000000e+01 7.959128357470035553e-03 2.822990901768207550e-02 3.884649602696299553e-03
5.200000000000000000e+01 9.305219165980815887e-03 2.818562462925910950e-02 3.933746367692947388e-03
5.300000000000000000e+01 5.520571954548358917e-03 2.816242352128028870e-02 3.785080974921584129e-03
5.400000000000000000e+01 6.438375450670719147e-03 2.817225828766822815e-02 3.959273453801870346e-03
5.500000000000000000e+01 5.930914543569087982e-03 2.821033447980880737e-02 4.688202869147062302e-03
5.600000000000000000e+01 4.773349966853857040e-03 2.823946624994277954e-02 4.205028060823678970e-03
5.700000000000000000e+01 5.225560627877712250e-03 2.824338898062705994e-02 3.997107036411762238e-03
5.800000000000000000e+01 4.601628519594669342e-03 2.823544666171073914e-02 4.304234869778156281e-03
5.900000000000000000e+01 4.209445789456367493e-03 2.821380272507667542e-02 4.596318118274211884e-03
6.000000000000000000e+01 3.836175659671425819e-03 2.817824110388755798e-02 4.474894143640995026e-03
6.100000000000000000e+01 3.881570184603333473e-03 2.814982645213603973e-02 4.100319929420948029e-03
6.200000000000000000e+01 3.426714800298213959e-03 2.814255654811859131e-02 4.319767467677593231e-03
6.300000000000000000e+01 3.397987689822912216e-03 2.814469859004020691e-02 4.454434849321842194e-03
6.400000000000000000e+01 3.288998035714030266e-03 2.815259248018264771e-02 5.153065547347068787e-03
6.500000000000000000e+01 2.841076580807566643e-03 2.816622704267501831e-02 5.062944255769252777e-03
6.600000000000000000e+01 2.789105288684368134e-03 2.817205712199211121e-02 4.981729201972484589e-03
6.700000000000000000e+01 2.785200485959649086e-03 2.816523052752017975e-02 4.544189199805259705e-03
6.800000000000000000e+01 2.477345522493124008e-03 2.815430238842964172e-02 4.709787201136350632e-03
6.900000000000000000e+01 2.377107506617903709e-03 2.814240194857120514e-02 4.635762423276901245e-03
7.000000000000000000e+01 2.161828801035881042e-03 2.812972664833068848e-02 4.754372406750917435e-03
7.100000000000000000e+01 2.093118848279118538e-03 2.812403813004493713e-02 4.819891415536403656e-03
7.200000000000000000e+01 2.164365258067846298e-03 2.812609076499938965e-02 4.631784744560718536e-03
7.300000000000000000e+01 2.506596734747290611e-03 2.812951430678367615e-02 4.610377829521894455e-03
7.500000000000000000e+01 2.148641739040613174e-03 2.813450992107391357e-02 4.616264719516038895e-03
7.600000000000000000e+01 2.047382760792970657e-03 2.813055552542209625e-02 4.477448295801877975e-03
7.700000000000000000e+01 2.106661675497889519e-03 2.812296524643898010e-02 4.354215227067470551e-03
7.800000000000000000e+01 2.336616627871990204e-03 2.811648324131965637e-02 4.367779474705457687e-03
7.900000000000000000e+01 2.226704498752951622e-03 2.811150625348091125e-02 4.077780060470104218e-03
8.100000000000000000e+01 1.963185379281640053e-03 2.811021730303764343e-02 4.204358439892530441e-03
8.200000000000000000e+01 1.865248079411685467e-03 2.811143919825553894e-02 4.048592410981655121e-03
8.300000000000000000e+01 1.880056923255324364e-03 2.811072207987308502e-02 3.955502063035964966e-03
8.400000000000000000e+01 2.038736594840884209e-03 2.810879983007907867e-02 3.776147030293941498e-03
8.600000000000000000e+01 2.090763766318559647e-03 2.810026705265045166e-02 3.637099172919988632e-03
8.700000000000000000e+01 1.888212398625910282e-03 2.809672430157661438e-02 3.697072388604283333e-03
8.900000000000000000e+01 1.437687315046787262e-03 2.809274941682815552e-02 3.657724242657423019e-03
9.000000000000000000e+01 1.326267141848802567e-03 2.809200435876846313e-02 3.728977637365460396e-03
9.100000000000000000e+01 1.311767264269292355e-03 2.809081599116325378e-02 3.899444127455353737e-03
9.300000000000000000e+01 1.271990826353430748e-03 2.808553911745548248e-02 3.771577496081590652e-03
9.400000000000000000e+01 1.291687600314617157e-03 2.808227762579917908e-02 3.918276168406009674e-03
9.600000000000000000e+01 1.694650738500058651e-03 2.807649411261081696e-02 3.874829970300197601e-03
9.700000000000000000e+01 2.477999776601791382e-03 2.807430922985076904e-02 3.836537245661020279e-03
9.900000000000000000e+01 2.078959485515952110e-03 2.806984633207321167e-02 3.547252155840396881e-03
1.000000000000000000e+02 1.420541782863438129e-03 2.806720137596130371e-02 3.601465839892625809e-03
1.020000000000000000e+02 2.343460451811552048e-03 2.806083485484123230e-02 3.708067117258906364e-03
1.030000000000000000e+02 2.238502260297536850e-03 2.805749326944351196e-02 3.620730247348546982e-03
1.050000000000000000e+02 1.472720061428844929e-03 2.805126830935478210e-02 3.485689638182520866e-03
1.070000000000000000e+02 2.006526105105876923e-03 2.804509922862052917e-02 3.970679361373186111e-03
1.080000000000000000e+02 1.631169114261865616e-03 2.804180048406124115e-02 4.199097864329814911e-03
1.100000000000000000e+02 1.338571077212691307e-03 2.803444862365722656e-02 3.478776197880506516e-03
1.120000000000000000e+02 1.830278779380023479e-03 2.802700363099575043e-02 3.872124711051583290e-03
1.140000000000000000e+02 1.353353261947631836e-03 2.801953256130218506e-02 3.985099494457244873e-03
1.150000000000000000e+02 1.360792783088982105e-03 2.801556140184402466e-02 3.425206290557980537e-03
1.170000000000000000e+02 1.636775792576372623e-03 2.800708636641502380e-02 3.423282410949468613e-03
1.190000000000000000e+02 1.132094766944646835e-03 2.799828536808490753e-02 4.188422579318284988e-03
1.210000000000000000e+02 1.232831738889217377e-03 2.798904106020927429e-02 3.557221498340368271e-03
1.230000000000000000e+02 1.313472748734056950e-03 2.797925472259521484e-02 3.781098872423171997e-03
1.250000000000000000e+02 1.428267452865839005e-03 2.796878665685653687e-02 3.937091212719678879e-03
1.270000000000000000e+02 1.188472262583673000e-03 2.795762941241264343e-02 3.458583261817693710e-03
1.290000000000000000e+02 1.200138824060559273e-03 2.794580906629562378e-02 3.618508344516158104e-03
1.310000000000000000e+02 1.332864398136734962e-03 2.793288044631481171e-02 3.892869921401143074e-03
1.330000000000000000e+02 1.645385287702083588e-03 2.791878208518028259e-02 3.902535885572433472e-03
1.350000000000000000e+02 1.528428867459297180e-03 2.790559083223342896e-02 3.788730828091502190e-03
1.370000000000000000e+02 2.110778819769620895e-03 2.789048105478286743e-02 3.720153821632266045e-03
1.390000000000000000e+02 1.331803854554891586e-03 2.788331545889377594e-02 3.718146355822682381e-03
1.410000000000000000e+02 1.133647048845887184e-03 2.786364406347274780e-02 3.513698466122150421e-03
1.430000000000000000e+02 1.829456072300672531e-03 2.784150838851928711e-02 3.610024927183985710e-03
1.460000000000000000e+02 1.262270845472812653e-03 2.781600877642631531e-02 3.663813928142189980e-03
1.480000000000000000e+02 1.320013310760259628e-03 2.779085002839565277e-02 3.662393894046545029e-03
1.500000000000000000e+02 1.531770452857017517e-03 2.781511470675468445e-02 3.509020898491144180e-03
1.530000000000000000e+02 1.143148401752114296e-03 2.775362506508827209e-02 3.637779736891388893e-03
1.550000000000000000e+02 1.240880228579044342e-03 2.772789821028709412e-02 3.476445097476243973e-03
1.570000000000000000e+02 1.196060096845030785e-03 2.775235474109649658e-02 3.465134883299469948e-03
1.600000000000000000e+02 1.008080551400780678e-03 2.773028612136840820e-02 4.371259361505508423e-03
1.620000000000000000e+02 1.024456112645566463e-03 2.769492939114570618e-02 4.276555031538009644e-03
1.650000000000000000e+02 8.515419904142618179e-04 2.766614034771919250e-02 3.795666852965950966e-03
1.670000000000000000e+02 9.616876486688852310e-04 2.761586755514144897e-02 3.816697746515274048e-03
1.700000000000000000e+02 9.251107694581151009e-04 2.772055007517337799e-02 3.684961469843983650e-03
1.730000000000000000e+02 1.468388480134308338e-03 2.766508609056472778e-02 3.621129784733057022e-03
1.750000000000000000e+02 1.602035132236778736e-03 2.757669612765312195e-02 3.587486222386360168e-03
1.780000000000000000e+02 1.005325699225068092e-03 2.755995281040668488e-02 3.461505752056837082e-03
1.810000000000000000e+02 1.098568085581064224e-03 2.749888598918914795e-02 3.717046463862061501e-03
1.840000000000000000e+02 1.503219362348318100e-03 2.758258208632469177e-02 3.951064776629209518e-03
1.870000000000000000e+02 1.074165105819702148e-03 2.760001271963119507e-02 3.878698451444506645e-03
1.900000000000000000e+02 1.145435497164726257e-03 2.761061303317546844e-02 3.713057376444339752e-03
1.930000000000000000e+02 1.083350041881203651e-03 2.752339467406272888e-02 3.592579159885644913e-03
1.960000000000000000e+02 1.115801744163036346e-03 2.745592594146728516e-02 3.371616359800100327e-03
1.990000000000000000e+02 1.121238688938319683e-03 2.739167958498001099e-02 3.272706177085638046e-03
2.020000000000000000e+02 1.252442598342895508e-03 2.740550413727760315e-02 3.457517363131046295e-03
2.050000000000000000e+02 1.006997888907790184e-03 2.744509652256965637e-02 3.686421085149049759e-03
2.080000000000000000e+02 1.229180023074150085e-03 2.735115960240364075e-02 3.628486534580588341e-03
2.110000000000000000e+02 1.155321951955556870e-03 2.735639363527297974e-02 3.510646754875779152e-03
2.150000000000000000e+02 1.211119582876563072e-03 2.728363126516342163e-02 3.512473311275243759e-03
2.180000000000000000e+02 1.233399147167801857e-03 2.730568498373031616e-02 3.561327233910560608e-03
2.210000000000000000e+02 1.331335864961147308e-03 2.725560776889324188e-02 3.568454645574092865e-03
2.250000000000000000e+02 1.075460575520992279e-03 2.730508707463741302e-02 3.631650004535913467e-03
2.280000000000000000e+02 1.329338527284562588e-03 2.726982533931732178e-02 3.488678950816392899e-03
2.320000000000000000e+02 9.533754782751202583e-04 2.718244493007659912e-02 3.394993022084236145e-03
2.360000000000000000e+02 9.626516839489340782e-04 2.718412503600120544e-02 3.651905339211225510e-03
2.390000000000000000e+02 1.528242137283086777e-03 2.704397775232791901e-02 3.559016622602939606e-03
2.430000000000000000e+02 1.508885645307600498e-03 2.725078165531158447e-02 3.499047132208943367e-03
2.470000000000000000e+02 1.462329528294503689e-03 2.745585888624191284e-02 3.495579352602362633e-03
2.510000000000000000e+02 1.027611317113041878e-03 2.734886109828948975e-02 3.414779435843229294e-03
2.550000000000000000e+02 1.239412929862737656e-03 2.721717953681945801e-02 3.634207881987094879e-03
2.590000000000000000e+02 9.652600274421274662e-04 2.711190469563007355e-02 3.730635624378919601e-03
2.630000000000000000e+02 1.059736823663115501e-03 2.719400450587272644e-02 3.391726873815059662e-03
2.670000000000000000e+02 9.140215697698295116e-04 2.719201520085334778e-02 3.429705044254660606e-03
2.710000000000000000e+02 7.007258245721459389e-04 2.697235345840454102e-02 3.227317240089178085e-03
2.750000000000000000e+02 6.657421472482383251e-04 2.712065540254116058e-02 3.351400140672922134e-03
2.790000000000000000e+02 7.983976975083351135e-04 2.698890864849090576e-02 4.081022460013628006e-03
2.840000000000000000e+02 5.329153500497341156e-04 2.732123248279094696e-02 4.081269726157188416e-03
2.880000000000000000e+02 7.980875670909881592e-04 2.713467739522457123e-02 3.629733342677354813e-03
2.930000000000000000e+02 1.664085895754396915e-03 2.698403969407081604e-02 3.633358515799045563e-03
2.970000000000000000e+02 9.704505791887640953e-04 2.687055803835391998e-02 3.895184956490993500e-03
3.020000000000000000e+02 1.075205742381513119e-03 2.671249024569988251e-02 3.577969502657651901e-03
3.070000000000000000e+02 8.782738004811108112e-04 2.688137441873550415e-02 4.006798379123210907e-03
3.110000000000000000e+02 8.807308622635900974e-04 2.696833573281764984e-02 4.075343254953622818e-03
3.160000000000000000e+02 7.775758858770132065e-04 2.670091018080711365e-02 3.734611673280596733e-03
3.210000000000000000e+02 8.617990533821284771e-04 2.657553926110267639e-02 3.380458801984786987e-03
3.260000000000000000e+02 8.388215792365372181e-04 2.663347683846950531e-02 3.283452475443482399e-03
3.310000000000000000e+02 1.053447602316737175e-03 2.661193162202835083e-02 3.278747666627168655e-03
3.360000000000000000e+02 6.859169807285070419e-04 2.662105485796928406e-02 3.266482613980770111e-03
3.420000000000000000e+02 7.058524060994386673e-04 2.652123570442199707e-02 3.656038315966725349e-03
3.470000000000000000e+02 5.028953310102224350e-04 2.660456299781799316e-02 4.148967564105987549e-03
3.530000000000000000e+02 8.560743299312889576e-04 2.642446942627429962e-02 3.743355162441730499e-03
3.580000000000000000e+02 4.720785655081272125e-04 2.653683722019195557e-02 3.589171683415770531e-03
3.640000000000000000e+02 4.439965123310685158e-04 2.637925744056701660e-02 3.423370886594057083e-03
3.690000000000000000e+02 4.256005631759762764e-04 2.625457569956779480e-02 3.393889404833316803e-03
3.750000000000000000e+02 3.949622914660722017e-04 2.633499912917613983e-02 3.401434049010276794e-03
3.810000000000000000e+02 4.164515703450888395e-04 2.611979469656944275e-02 4.055915400385856628e-03
3.870000000000000000e+02 2.690292894840240479e-03 2.636142447590827942e-02 3.892825450748205185e-03
3.930000000000000000e+02 2.462660893797874451e-03 2.661604806780815125e-02 3.823638893663883209e-03
3.990000000000000000e+02 2.008009236305952072e-03 2.618644386529922485e-02 3.727166913449764252e-03
4.050000000000000000e+02 1.341481693089008331e-03 2.593032270669937134e-02 3.822818398475646973e-03
4.120000000000000000e+02 8.045723661780357361e-04 2.614134922623634338e-02 3.811433445662260056e-03
4.180000000000000000e+02 5.962802679277956486e-04 2.597701922059059143e-02 3.560296259820461273e-03
4.250000000000000000e+02 4.740358854178339243e-04 2.597020752727985382e-02 3.859925316646695137e-03
4.310000000000000000e+02 3.957123553846031427e-04 2.594348788261413574e-02 3.998769912868738174e-03
4.380000000000000000e+02 4.672674695029854774e-04 2.601288631558418274e-02 3.582942765206098557e-03
4.450000000000000000e+02 4.926024121232330799e-04 2.593339979648590088e-02 4.566500894725322723e-03
4.520000000000000000e+02 4.297486739233136177e-04 2.595953084528446198e-02 3.773368662223219872e-03
4.590000000000000000e+02 3.799910773523151875e-04 2.576430141925811768e-02 3.663335228338837624e-03
4.660000000000000000e+02 3.914503031410276890e-04 2.547721192240715027e-02 3.766178619116544724e-03
4.730000000000000000e+02 4.090102738700807095e-04 2.582980133593082428e-02 3.497540019452571869e-03
4.810000000000000000e+02 2.332606352865695953e-03 2.560043707489967346e-02 3.372807055711746216e-03
4.880000000000000000e+02 1.512524206191301346e-03 2.537338994443416595e-02 3.413176862522959709e-03
4.960000000000000000e+02 1.305387355387210846e-03 2.610468119382858276e-02 4.606590140610933304e-03
5.030000000000000000e+02 7.438520551659166813e-04 2.549900673329830170e-02 4.372580908238887787e-03
5.110000000000000000e+02 4.628425813280045986e-04 2.513656765222549438e-02 3.995479084551334381e-03
5.190000000000000000e+02 3.793554787989705801e-04 2.529016137123107910e-02 3.679852932691574097e-03
5.270000000000000000e+02 3.629359707701951265e-04 2.544762007892131805e-02 3.656384069472551346e-03
5.360000000000000000e+02 4.363394982647150755e-04 2.529415488243103027e-02 3.815284930169582367e-03
5.440000000000000000e+02 4.623863205779343843e-04 2.520205080509185791e-02 3.631767816841602325e-03
5.530000000000000000e+02 3.110196557827293873e-04 2.543012425303459167e-02 3.517826087772846222e-03
5.610000000000000000e+02 2.636668214108794928e-04 2.512146532535552979e-02 3.785244189202785492e-03
5.700000000000000000e+02 4.350481322035193443e-04 2.593129500746726990e-02 5.826026666909456253e-03
5.790000000000000000e+02 1.057924353517591953e-03 2.492134831845760345e-02 4.287254530936479568e-03
5.880000000000000000e+02 1.711538410745561123e-03 2.516648918390274048e-02 3.797086887061595917e-03
5.970000000000000000e+02 1.289980136789381504e-03 2.507068961858749390e-02 3.840504912659525871e-03
6.060000000000000000e+02 7.458076579496264458e-04 2.471695467829704285e-02 3.743522800505161285e-03
6.160000000000000000e+02 5.448805750347673893e-04 2.521000802516937256e-02 3.841036930680274963e-03
6.250000000000000000e+02 3.487086505629122257e-04 2.481154352426528931e-02 3.831925569102168083e-03
6.350000000000000000e+02 2.861169632524251938e-04 2.451307885348796844e-02 3.732767654582858086e-03
6.450000000000000000e+02 2.478494134265929461e-04 2.500906772911548615e-02 3.986869473010301590e-03
6.550000000000000000e+02 3.423264133743941784e-04 2.467069029808044434e-02 4.977134522050619125e-03
6.650000000000000000e+02 2.331410942133516073e-04 2.480752393603324890e-02 3.941185306757688522e-03
6.760000000000000000e+02 3.269528388045728207e-04 2.511275932192802429e-02 3.949765115976333618e-03
6.860000000000000000e+02 2.073373470921069384e-04 2.424519881606101990e-02 4.171272739768028259e-03
6.970000000000000000e+02 2.058321988442912698e-04 2.411554381251335144e-02 4.012002609670162201e-03
7.080000000000000000e+02 1.845125807449221611e-04 2.509329840540885925e-02 3.953554667532444000e-03
7.190000000000000000e+02 2.920067054219543934e-04 2.422180213034152985e-02 3.735627047717571259e-03
7.300000000000000000e+02 8.641469758003950119e-04 2.476418018341064453e-02 4.082749597728252411e-03
7.420000000000000000e+02 1.805485575459897518e-03 2.429582737386226654e-02 4.069846123456954956e-03
7.530000000000000000e+02 1.178038772195577621e-03 2.495130337774753571e-02 4.618429578840732574e-03
7.650000000000000000e+02 7.472819415852427483e-04 2.407609671354293823e-02 4.265435039997100830e-03
7.770000000000000000e+02 4.315919359214603901e-04 2.387832850217819214e-02 5.116691812872886658e-03
7.890000000000000000e+02 2.517818938940763474e-04 2.432310581207275391e-02 4.243912175297737122e-03
8.010000000000000000e+02 3.037823189515620470e-04 2.360053174197673798e-02 4.097254015505313873e-03
8.140000000000000000e+02 1.913947780849412084e-04 2.373963035643100739e-02 4.133914131671190262e-03
8.270000000000000000e+02 2.110539935529232025e-04 2.373829856514930725e-02 3.913858905434608459e-03
8.390000000000000000e+02 2.874495403375476599e-04 2.448647096753120422e-02 4.096614662557840347e-03
8.530000000000000000e+02 1.525749394204467535e-04 2.344863861799240112e-02 4.173211753368377686e-03
8.660000000000000000e+02 8.602043380960822105e-04 2.396093495190143585e-02 4.462155047804117203e-03
8.790000000000000000e+02 1.400608452968299389e-03 2.354949526488780975e-02 4.526291973888874054e-03
8.930000000000000000e+02 9.166351519525051117e-04 2.396493405103683472e-02 4.479284863919019699e-03
9.070000000000000000e+02 4.631368501577526331e-04 2.309959754347801208e-02 5.324106663465499878e-03
9.210000000000000000e+02 4.353356198407709599e-04 2.427615225315093994e-02 5.229212343692779541e-03
9.360000000000000000e+02 4.522935487329959869e-04 2.315209805965423584e-02 4.914758726954460144e-03
9.500000000000000000e+02 8.004523697309195995e-04 2.326398901641368866e-02 4.572782199829816818e-03
9.650000000000000000e+02 6.207856349647045135e-04 2.301642671227455139e-02 4.699218086898326874e-03
9.800000000000000000e+02 4.010384436696767807e-04 2.406712248921394348e-02 4.533893428742885590e-03
9.950000000000000000e+02 3.652601735666394234e-04 2.301851101219654083e-02 4.677473567426204681e-03
1.011000000000000000e+03 3.949309466406702995e-04 2.387210354208946228e-02 5.806422326713800430e-03
1.027000000000000000e+03 4.916500765830278397e-04 2.286815457046031952e-02 4.714264068752527237e-03
1.043000000000000000e+03 8.076877566054463387e-04 2.377678081393241882e-02 4.690526984632015228e-03
1.059000000000000000e+03 7.882192730903625488e-04 2.253219299018383026e-02 4.813484847545623779e-03
1.075000000000000000e+03 4.129174340050667524e-04 2.399791218340396881e-02 5.402052775025367737e-03
1.092000000000000000e+03 1.947989221662282944e-04 2.224057540297508240e-02 5.492341239005327225e-03
1.109000000000000000e+03 1.312308886554092169e-04 2.346150763332843781e-02 5.115935578942298889e-03
1.127000000000000000e+03 6.431412184610962868e-04 2.206534147262573242e-02 5.332340486347675323e-03
1.144000000000000000e+03 1.634473010199144483e-04 2.352018654346466064e-02 5.174591206014156342e-03
1.162000000000000000e+03 1.257314725080505013e-04 2.183694392442703247e-02 5.310109816491603851e-03
1.180000000000000000e+03 1.249092892976477742e-04 2.320789918303489685e-02 5.606701131910085678e-03
1.199000000000000000e+03 1.704714086372405291e-04 2.182182110846042633e-02 5.295533686876296997e-03
1.217000000000000000e+03 1.450396812288090587e-04 2.229718491435050964e-02 5.252066068351268768e-03
1.236000000000000000e+03 2.080402919091284275e-04 2.208021283149719238e-02 5.701140500605106354e-03
1.256000000000000000e+03 9.937613504007458687e-05 2.187122404575347900e-02 5.548948422074317932e-03
1.275000000000000000e+03 9.124624193646013737e-05 2.228538878262042999e-02 4.965444561094045639e-03
1.295000000000000000e+03 8.767939289100468159e-05 2.256149239838123322e-02 5.950495600700378418e-03
1.315000000000000000e+03 1.386649528285488486e-04 2.331271767616271973e-02 5.790757946670055389e-03
1.336000000000000000e+03 2.148030616808682680e-04 2.130809426307678223e-02 6.101723760366439819e-03
1.357000000000000000e+03 1.317689311690628529e-03 2.194252610206604004e-02 6.052709650248289108e-03
1.378000000000000000e+03 3.078684385400265455e-04 2.205289155244827271e-02 5.554343573749065399e-03
1.399000000000000000e+03 2.742255455814301968e-04 2.125088311731815338e-02 5.148228723555803299e-03
1.421000000000000000e+03 1.329968683421611786e-03 2.142314054071903229e-02 6.204566918313503265e-03
1.443000000000000000e+03 2.871454926207661629e-04 2.188660390675067902e-02 5.686192773282527924e-03
1.466000000000000000e+03 1.204409054480493069e-04 2.088533714413642883e-02 5.826084408909082413e-03
1.489000000000000000e+03 9.538144513498991728e-05 2.228699252009391785e-02 6.080837454646825790e-03
1.512000000000000000e+03 1.111394813051447272e-04 2.078870125114917755e-02 5.984537303447723389e-03
1.536000000000000000e+03 1.082782036974094808e-04 2.444782108068466187e-02 5.933457519859075546e-03
1.560000000000000000e+03 9.942743054125458002e-05 2.057871967554092407e-02 6.564262323081493378e-03
1.584000000000000000e+03 5.893759953323751688e-05 2.196707203984260559e-02 6.240275688469409943e-03
1.609000000000000000e+03 4.439020995050668716e-04 2.087592333555221558e-02 6.214090157300233841e-03
1.634000000000000000e+03 8.672154508531093597e-04 2.057363092899322510e-02 6.229891441762447357e-03
1.659000000000000000e+03 1.551808236399665475e-04 2.168977633118629456e-02 6.301963701844215393e-03
1.685000000000000000e+03 9.129702084464952350e-05 2.084500715136528015e-02 6.719854660332202911e-03
1.711000000000000000e+03 1.007831597235053778e-04 2.096128836274147034e-02 6.847149226814508438e-03
1.738000000000000000e+03 1.184517095680348575e-04 2.048656344413757324e-02 6.224626675248146057e-03
1.765000000000000000e+03 6.814204971306025982e-05 1.993627473711967468e-02 6.728108506649732590e-03
1.793000000000000000e+03 5.114730447530746460e-05 2.237037196755409241e-02 6.803948897868394852e-03
1.821000000000000000e+03 7.371262472588568926e-05 1.937249489128589630e-02 6.787444464862346649e-03
1.849000000000000000e+03 7.628897437825798988e-04 2.034730464220046997e-02 7.388878613710403442e-03
1.878000000000000000e+03 1.243012142367660999e-03 2.296325936913490295e-02 6.628211587667465210e-03
1.907000000000000000e+03 2.622127067297697067e-04 1.919829472899436951e-02 6.820669397711753845e-03
1.937000000000000000e+03 7.951841689646244049e-05 2.052794583141803741e-02 8.001167327165603638e-03
1.967000000000000000e+03 6.475957343354821205e-05 2.745590917766094208e-02 7.041110657155513763e-03
1.998000000000000000e+03 6.207169499248266220e-04 1.916228234767913818e-02 6.913288496434688568e-03
2.029000000000000000e+03 1.567570259794592857e-03 2.036577090620994568e-02 7.205968722701072693e-03
2.061000000000000000e+03 2.573465462774038315e-04 1.911841705441474915e-02 7.327211089432239532e-03
2.093000000000000000e+03 7.738578278804197907e-05 1.994386874139308929e-02 7.567505352199077606e-03
2.126000000000000000e+03 3.282953912275843322e-05 2.252344042062759399e-02 7.267674431204795837e-03
2.159000000000000000e+03 2.737168142630252987e-05 1.828412339091300964e-02 7.437630090862512589e-03
2.192000000000000000e+03 2.613637479953467846e-04 1.896619796752929688e-02 7.504601031541824341e-03
2.227000000000000000e+03 2.544581366237252951e-04 1.913054846227169037e-02 7.774063851684331894e-03
2.261000000000000000e+03 1.034240049193613231e-04 2.177649922668933868e-02 7.498773746192455292e-03
2.297000000000000000e+03 4.663396248361095786e-05 2.063561230897903442e-02 8.297009393572807312e-03
2.333000000000000000e+03 6.761171243852004409e-05 1.830828748643398285e-02 8.812801912426948547e-03
2.369000000000000000e+03 1.180642211693339050e-04 1.864228211343288422e-02 8.050439879298210144e-03
2.406000000000000000e+03 1.128349176724441350e-04 1.845303550362586975e-02 7.981436327099800110e-03
2.443000000000000000e+03 2.029214665526524186e-04 1.886509545147418976e-02 7.756337057799100876e-03
2.482000000000000000e+03 9.564423817209899426e-04 2.098260261118412018e-02 8.475756272673606873e-03
2.520000000000000000e+03 1.665812742430716753e-04 1.900970190763473511e-02 8.941405452787876129e-03
2.560000000000000000e+03 1.988726580748334527e-05 1.773246750235557556e-02 8.781806565821170807e-03
2.600000000000000000e+03 1.319576676905853674e-05 1.915225386619567871e-02 9.609509259462356567e-03
2.640000000000000000e+03 2.221364957222249359e-05 1.779242232441902161e-02 8.309848606586456299e-03
2.681000000000000000e+03 1.400163600919768214e-04 1.753391884267330170e-02 8.425131440162658691e-03
2.723000000000000000e+03 2.439609852444846183e-05 2.417180314660072327e-02 8.552328683435916901e-03
2.766000000000000000e+03 8.946013622335158288e-06 1.696390286087989807e-02 8.942571468651294708e-03
2.809000000000000000e+03 1.023314143822062761e-05 1.912160217761993408e-02 7.986531592905521393e-03
2.853000000000000000e+03 2.487137389834970236e-04 1.936147361993789673e-02 8.910230360925197601e-03
2.897000000000000000e+03 3.959158202633261681e-04 2.154740132391452789e-02 8.959123864769935608e-03
2.942000000000000000e+03 2.882985791075043380e-05 1.750745996832847595e-02 8.591389283537864685e-03
2.988000000000000000e+03 1.632844760024454445e-05 1.701237075030803680e-02 9.257560595870018005e-03
3.035000000000000000e+03 1.528564025647938251e-04 2.001438103616237640e-02 1.006665267050266266e-02
3.082000000000000000e+03 3.846123945550061762e-05 1.674689725041389465e-02 9.210700169205665588e-03
3.130000000000000000e+03 2.326783214812166989e-05 1.724708266556262970e-02 9.605476632714271545e-03
3.179000000000000000e+03 5.295795199344865978e-05 1.987450942397117615e-02 9.421397000551223755e-03
3.229000000000000000e+03 1.473100837756646797e-05 2.190661057829856873e-02 9.756855666637420654e-03
3.279000000000000000e+03 6.095667231420520693e-06 1.703658513724803925e-02 1.015552505850791931e-02
3.330000000000000000e+03 1.397483265463961288e-05 1.688625290989875793e-02 9.411100298166275024e-03
3.382000000000000000e+03 2.354410025873221457e-05 1.784395426511764526e-02 9.715633466839790344e-03
3.435000000000000000e+03 3.888655453920364380e-03 1.686472445726394653e-02 9.636134840548038483e-03
3.489000000000000000e+03 6.205083336681127548e-04 2.029333636164665222e-02 9.039681404829025269e-03
3.543000000000000000e+03 5.247916560620069504e-04 2.444382756948471069e-02 1.003410667181015015e-02
3.598000000000000000e+03 1.664973096922039986e-04 1.669444888830184937e-02 9.950953535735607147e-03
3.654000000000000000e+03 1.106836367398500443e-03 1.993010938167572021e-02 9.724210947751998901e-03
3.711000000000000000e+03 3.126803494524210691e-04 1.627990789711475372e-02 1.012739352881908417e-02
3.769000000000000000e+03 6.885269249323755503e-05 2.024406380951404572e-02 1.009826082736253738e-02
3.828000000000000000e+03 1.597920199856162071e-04 1.684091985225677490e-02 1.122810598462820053e-02
3.888000000000000000e+03 3.301573451608419418e-05 1.470758207142353058e-02 1.022977475076913834e-02
3.948000000000000000e+03 2.971987123601138592e-05 1.609492301940917969e-02 1.015526894479990005e-02
4.010000000000000000e+03 7.779509760439395905e-04 1.589348353445529938e-02 1.042992994189262390e-02
4.073000000000000000e+03 1.246930478373542428e-04 1.563928090035915375e-02 1.026535592973232269e-02
4.136000000000000000e+03 1.533613103674724698e-04 1.527764461934566498e-02 1.070249080657958984e-02
4.201000000000000000e+03 3.463757457211613655e-05 1.467499043792486191e-02 1.017202530056238174e-02
4.266000000000000000e+03 3.425953036639839411e-05 1.618212834000587463e-02 1.058011874556541443e-02
4.333000000000000000e+03 7.930043648229911923e-05 1.717486977577209473e-02 1.008191704750061035e-02
4.400000000000000000e+03 1.503332459833472967e-04 1.573349535465240479e-02 1.046908646821975708e-02
4.469000000000000000e+03 9.465028997510671616e-04 1.574276387691497803e-02 1.073302235454320908e-02
4.539000000000000000e+03 3.333060885779559612e-05 1.523431111127138138e-02 1.048185862600803375e-02
4.610000000000000000e+03 9.861336002359166741e-05 1.429382339119911194e-02 1.069056987762451172e-02
4.682000000000000000e+03 1.665591844357550144e-05 1.584525965154170990e-02 1.066563930362462997e-02
4.755000000000000000e+03 1.520307705504819751e-05 1.472455076873302460e-02 1.084379851818084717e-02
4.829000000000000000e+03 1.989537850022315979e-05 1.418666448444128036e-02 1.159615907818078995e-02
4.904000000000000000e+03 4.140262899454683065e-04 1.473546121269464493e-02 1.099054142832756042e-02
4.981000000000000000e+03 2.352634874114301056e-05 1.400727499276399612e-02 1.153310760855674744e-02
5.058000000000000000e+03 1.322489242738811299e-05 1.449369452893733978e-02 1.125361304730176926e-02
5.137000000000000000e+03 1.239307675859890878e-05 1.547468267381191254e-02 1.168677583336830139e-02
5.217000000000000000e+03 1.150828902609646320e-04 1.425662636756896973e-02 1.195634715259075165e-02
5.299000000000000000e+03 1.442712164134718478e-05 1.491983607411384583e-02 1.160926744341850281e-02
5.381000000000000000e+03 1.655672895140014589e-05 1.487021986395120621e-02 1.162956655025482178e-02
5.465000000000000000e+03 3.595943780965171754e-05 1.500126533210277557e-02 1.170017663389444351e-02
5.551000000000000000e+03 9.922195458784699440e-04 1.369911991059780121e-02 1.188142038881778717e-02
5.637000000000000000e+03 3.028878127224743366e-04 1.232270058244466782e-02 1.366136502474546432e-02
5.725000000000000000e+03 1.086574047803878784e-05 1.365646813064813614e-02 1.154369581490755081e-02
5.814000000000000000e+03 8.640300620754715055e-06 1.717914827167987823e-02 1.153564546257257462e-02
5.905000000000000000e+03 7.658866707060951740e-06 1.247690990567207336e-02 1.192946918308734894e-02
5.997000000000000000e+03 7.726898729742970318e-06 1.942781545221805573e-02 1.198432873934507370e-02
6.091000000000000000e+03 1.662566137383691967e-05 1.287191361188888550e-02 1.233026199042797089e-02
6.186000000000000000e+03 8.411509043071419001e-06 1.251006871461868286e-02 1.229339651763439178e-02
6.282000000000000000e+03 7.740680302958935499e-06 1.458539813756942749e-02 1.200554892420768738e-02
6.380000000000000000e+03 6.407979526557028294e-06 1.269838586449623108e-02 1.207159832119941711e-02
6.480000000000000000e+03 2.116246032528579235e-04 1.288962364196777344e-02 1.229958981275558472e-02
6.581000000000000000e+03 1.855024311225861311e-05 1.294211111962795258e-02 1.233099680393934250e-02
6.684000000000000000e+03 8.602163688919972628e-06 1.375778205692768097e-02 1.212893985211849213e-02
6.788000000000000000e+03 2.255964136566035450e-05 1.303508970886468887e-02 1.270359009504318237e-02
6.894000000000000000e+03 1.517312193755060434e-04 1.290510129183530807e-02 1.248980592936277390e-02
7.001000000000000000e+03 7.281680609594332054e-06 1.301071979105472565e-02 1.331575587391853333e-02
7.111000000000000000e+03 8.330546734214294702e-06 1.261259801685810089e-02 1.244927011430263519e-02
7.222000000000000000e+03 6.452477464335970581e-06 1.304315403103828430e-02 1.254556048661470413e-02
7.334000000000000000e+03 7.833225026843138039e-06 1.345800422132015228e-02 1.251411065459251404e-02
7.449000000000000000e+03 2.027476875809952617e-05 1.205782406032085419e-02 1.222798880189657211e-02
7.565000000000000000e+03 1.221824088133871555e-03 1.214350201189517975e-02 1.257507409900426865e-02
7.683000000000000000e+03 1.862865246948786080e-05 1.351496018469333649e-02 1.302126049995422363e-02
7.803000000000000000e+03 1.771440656739287078e-05 1.197130046784877777e-02 1.314028073102235794e-02
7.924000000000000000e+03 1.041192535922164097e-05 1.190847903490066528e-02 1.284554693847894669e-02
8.048000000000000000e+03 7.201522294053575024e-06 1.376416813582181931e-02 1.294758729636669159e-02
8.174000000000000000e+03 1.230501802638173103e-04 1.189437508583068848e-02 1.307415775954723358e-02
8.301000000000000000e+03 2.065845910692587495e-05 1.323523838073015213e-02 1.277563720941543579e-02
8.431000000000000000e+03 9.684335964266210794e-06 1.400278788059949875e-02 1.266872510313987732e-02
8.562000000000000000e+03 4.006587005278561264e-06 1.172303874045610428e-02 1.316113118082284927e-02
8.696000000000000000e+03 3.551318059180630371e-06 1.215969864279031754e-02 1.335936971008777618e-02
8.831000000000000000e+03 8.353854354936629534e-06 1.164127234369516373e-02 1.328617893159389496e-02
8.969000000000000000e+03 3.694716042446088977e-06 1.223231386393308640e-02 1.366977393627166748e-02
9.109000000000000000e+03 3.182616865160525776e-06 1.171259954571723938e-02 1.286634989082813263e-02
9.251000000000000000e+03 1.142930355854332447e-03 1.152688916772603989e-02 1.331511326134204865e-02
9.395000000000000000e+03 5.606792001344729215e-06 1.151409186422824860e-02 1.223224401473999023e-02
9.542000000000000000e+03 3.543219463608693331e-06 1.131961587816476822e-02 1.381176523864269257e-02
9.691000000000000000e+03 9.853034498519264162e-06 1.234344951808452606e-02 1.388195250183343887e-02
9.842000000000000000e+03 3.588604158721864223e-06 1.094422489404678345e-02 1.367598772048950195e-02
9.996000000000000000e+03 4.462926426640478894e-06 1.287432387471199036e-02 1.319927535951137543e-02
1.015200000000000000e+04 5.866122592124156654e-05 1.109084300696849823e-02 1.316021289676427841e-02
1.031000000000000000e+04 1.935283762577455491e-05 9.692108258605003357e-03 1.348638348281383514e-02
1.047100000000000000e+04 3.317239134048577398e-06 1.659447886049747467e-02 1.314027700573205948e-02
1.063400000000000000e+04 9.098367627302650362e-06 1.016860175877809525e-02 1.327993907034397125e-02
1.080000000000000000e+04 3.316822767374105752e-05 1.062818337231874466e-02 1.455531921237707138e-02
1.096800000000000000e+04 3.384429510333575308e-05 1.208744570612907410e-02 1.380256935954093933e-02
1.114000000000000000e+04 8.200659976864699274e-06 1.173728611320257187e-02 1.346207410097122192e-02
1.131300000000000000e+04 1.899605849757790565e-04 1.106909289956092834e-02 1.393130794167518616e-02
1.149000000000000000e+04 2.729419520619558170e-06 1.085458323359489441e-02 1.379533950239419937e-02
1.166900000000000000e+04 4.795399945578537881e-06 1.093185506761074066e-02 1.424040086567401886e-02
1.185100000000000000e+04 2.157509015887626447e-06 1.095483545213937759e-02 1.363161392509937286e-02
1.203600000000000000e+04 2.529785524529870600e-05 1.257554907351732254e-02 1.399872638285160065e-02
1.222400000000000000e+04 7.414731662720441818e-04 1.794837787747383118e-02 1.375992409884929657e-02
1.241400000000000000e+04 1.470034476369619370e-05 1.080961525440216064e-02 1.400235854089260101e-02
1.260800000000000000e+04 5.322307060851017013e-06 9.294553659856319427e-03 1.356522180140018463e-02
1.280500000000000000e+04 3.488164338705246337e-06 1.050023268908262253e-02 1.379123143851757050e-02
1.300500000000000000e+04 3.345688455738127232e-04 9.520553052425384521e-03 1.479329075664281845e-02
1.320700000000000000e+04 3.488020638542366214e-06 1.122299209237098694e-02 1.338184811174869537e-02
1.341300000000000000e+04 2.397230673523154110e-06 9.895494207739830017e-03 1.381403021514415741e-02
1.362300000000000000e+04 2.161869269912131131e-05 9.303538128733634949e-03 1.450099889189004898e-02
1.383500000000000000e+04 1.662469344410055783e-06 8.357822895050048828e-03 1.450403407216072083e-02
1.405100000000000000e+04 1.503316525486297905e-06 8.983012288808822632e-03 1.407296676188707352e-02
1.427000000000000000e+04 2.621378826006548479e-06 9.216407313942909241e-03 1.396214216947555542e-02
1.449300000000000000e+04 9.167701937258243561e-04 8.483433164656162262e-03 1.441217586398124695e-02
1.471900000000000000e+04 3.238555109419394284e-06 9.762979112565517426e-03 1.400522422045469284e-02
1.494900000000000000e+04 2.244320512545527890e-06 9.907186962664127350e-03 1.450577750802040100e-02
1.518200000000000000e+04 1.793926116988586728e-06 9.316010400652885437e-03 1.469052024185657501e-02
1.541900000000000000e+04 4.669830104830907658e-06 9.676312096416950226e-03 1.488757971674203873e-02
1.565900000000000000e+04 1.676158149166440126e-06 8.983143605291843414e-03 1.425663754343986511e-02
1.590300000000000000e+04 1.718195562716573477e-06 9.871487505733966827e-03 1.413659378886222839e-02
1.615100000000000000e+04 4.225143857183866203e-05 1.185940951108932495e-02 1.437601074576377869e-02
1.640300000000000000e+04 2.095972376991994679e-06 8.694392628967761993e-03 1.437133178114891052e-02
1.665900000000000000e+04 1.352141680399654433e-06 9.148633107542991638e-03 1.444806344807147980e-02
1.691900000000000000e+04 1.207990635521127842e-06 1.034531369805335999e-02 1.470364909619092941e-02
1.718300000000000000e+04 1.560663804411888123e-06 7.113481871783733368e-03 1.464460790157318115e-02
1.745100000000000000e+04 3.955277861678041518e-06 8.592853322625160217e-03 1.406198926270008087e-02
1.772300000000000000e+04 5.387644250731682405e-06 8.526834659278392792e-03 1.485221087932586670e-02
1.800000000000000000e+04 7.142740287235938013e-06 7.431622594594955444e-03 1.428634114563465118e-02
1.828100000000000000e+04 1.526285086583811790e-05 8.250277489423751831e-03 1.469443086534738541e-02
1.856600000000000000e+04 1.158318355010123923e-06 1.814722642302513123e-02 1.441611535847187042e-02
1.885600000000000000e+04 7.303990514628821984e-07 6.803924217820167542e-03 1.483437698334455490e-02
1.915000000000000000e+04 6.885801440148497932e-07 7.860749028623104095e-03 1.467702910304069519e-02
1.944800000000000000e+04 2.486103039700537920e-04 8.589080534875392914e-03 1.477449201047420502e-02
1.975200000000000000e+04 2.225854586868081242e-06 1.322761736810207367e-02 1.448403950780630112e-02
2.006000000000000000e+04 1.082918061001691967e-06 9.346800856292247772e-03 1.450803503394126892e-02
2.037300000000000000e+04 7.084178505465388298e-04 9.161885827779769897e-03 1.447081658989191055e-02
2.069100000000000000e+04 2.569221578596625477e-06 8.642617613077163696e-03 1.479350030422210693e-02
2.101300000000000000e+04 8.905013601179234684e-06 8.366743102669715881e-03 1.467197388410568237e-02
2.134100000000000000e+04 1.049323714141792152e-06 6.369370035827159882e-03 1.522292010486125946e-02
2.167400000000000000e+04 1.323677793152455706e-06 1.156286895275115967e-02 1.543719228357076645e-02
2.201200000000000000e+04 5.916535155847668648e-05 6.124224979430437088e-03 1.501832529902458191e-02
2.235600000000000000e+04 2.332201347599038854e-06 7.691805716603994370e-03 1.514054555445909500e-02
2.270400000000000000e+04 2.510198555683018640e-06 6.781579926609992981e-03 1.474128942936658859e-02
2.305900000000000000e+04 7.177180123107973486e-06 7.397238165140151978e-03 1.494058966636657715e-02
2.341800000000000000e+04 1.966722265933640301e-06 6.747477222234010696e-03 1.444217003881931305e-02
2.378400000000000000e+04 3.273079983046045527e-06 6.881716661155223846e-03 1.542999502271413803e-02
2.415500000000000000e+04 2.149666443074238487e-06 1.734407618641853333e-02 1.490808371454477310e-02
2.453100000000000000e+04 3.219368954887613654e-05 7.455527782440185547e-03 1.503664441406726837e-02
2.491400000000000000e+04 1.677704517533129547e-06 7.075834088027477264e-03 1.482330635190010071e-02
2.530300000000000000e+04 9.212101872435596306e-07 8.163494989275932312e-03 1.498110592365264893e-02
2.569700000000000000e+04 7.263686256919754669e-07 6.116000004112720490e-03 1.479781605303287506e-02
2.609800000000000000e+04 8.149298082571476698e-06 9.453393518924713135e-03 1.521565951406955719e-02
2.650500000000000000e+04 1.405764578521484509e-06 6.646155379712581635e-03 1.527575124055147171e-02
2.691900000000000000e+04 3.185020887030987069e-06 8.252561092376708984e-03 1.519557740539312363e-02
2.733900000000000000e+04 1.007702167044044472e-06 6.510130129754543304e-03 1.526356860995292664e-02
2.776500000000000000e+04 6.583021786354947835e-06 8.150876499712467194e-03 1.545675657689571381e-02
2.819800000000000000e+04 7.343481911448179744e-07 6.485982332378625870e-03 1.501388289034366608e-02
2.863800000000000000e+04 1.664457386141293682e-06 7.513495162129402161e-03 1.511432603001594543e-02
2.908500000000000000e+04 8.286859269901469816e-07 7.224233821034431458e-03 1.501565054059028625e-02
2.953900000000000000e+04 6.514574124594219029e-07 6.537796929478645325e-03 1.498641539365053177e-02
3.000000000000000000e+04 1.497197954449802637e-04 8.968282490968704224e-03 1.482367888092994690e-02
3.046800000000000000e+04 7.397479748760815710e-07 5.986936856061220169e-03 1.504718326032161713e-02
3.094300000000000000e+04 3.853863745462149382e-06 5.975688807666301727e-03 1.541223097592592239e-02
3.142600000000000000e+04 1.870845835583168082e-06 6.464859936386346817e-03 1.548564247786998749e-02
3.191600000000000000e+04 8.264333359875308815e-07 6.519565358757972717e-03 1.561466977000236511e-02
3.241400000000000000e+04 7.618680228915764019e-07 5.438733380287885666e-03 1.539631839841604233e-02
3.291900000000000000e+04 2.473421409376896918e-05 5.447950214147567749e-03 1.597826182842254639e-02
3.343300000000000000e+04 7.931088248369633220e-07 6.994022056460380554e-03 1.521293539553880692e-02
3.395400000000000000e+04 1.001982127490919083e-06 6.208594888448715210e-03 1.518750563263893127e-02
3.448400000000000000e+04 7.362395422205736395e-07 6.346638314425945282e-03 1.522057689726352692e-02
3.502200000000000000e+04 1.225738515131524764e-06 5.692904815077781677e-03 1.599563285708427429e-02
3.556800000000000000e+04 7.763415510453341994e-07 6.236788816750049591e-03 1.533396169543266296e-02
3.612300000000000000e+04 6.949017574697791133e-07 5.991540849208831787e-03 1.534141972661018372e-02
3.668700000000000000e+04 8.642695092930807732e-07 5.249284207820892334e-03 1.527939923107624054e-02
3.725900000000000000e+04 2.318452516192337498e-06 4.395276308059692383e-03 1.532018929719924927e-02
3.784000000000000000e+04 7.314558274629234802e-07 5.968640092760324478e-03 1.573953032493591309e-02
3.843000000000000000e+04 8.776027584644907620e-07 3.699301742017269135e-03 1.545473560690879822e-02
3.903000000000000000e+04 2.200798917328938842e-04 5.300205200910568237e-03 1.555108558386564255e-02
3.963900000000000000e+04 3.508367444737814367e-05 5.793202202767133713e-03 1.584422215819358826e-02
4.025700000000000000e+04 6.336364890557888430e-07 5.083882249891757965e-03 1.584621146321296692e-02
4.088500000000000000e+04 5.786809538221859839e-07 5.893255583941936493e-03 1.551456376910209656e-02
4.152300000000000000e+04 1.558231588205671869e-06 4.851691890507936478e-03 1.522282045334577560e-02
4.217100000000000000e+04 6.872672884128405713e-07 4.558569751679897308e-03 1.561929844319820404e-02
4.282800000000000000e+04 6.485212793450045865e-07 4.988193977624177933e-03 1.563038863241672516e-02
4.349700000000000000e+04 8.545684409000386950e-07 3.767975606024265289e-03 1.559478510171175003e-02
4.417500000000000000e+04 3.027959337487118319e-06 5.537141580134630203e-03 1.597675867378711700e-02
4.486400000000000000e+04 5.580366178037365898e-07 4.729672335088253021e-03 1.568148285150527954e-02
4.556400000000000000e+04 9.524104029878799338e-07 4.774102009832859039e-03 1.584117114543914795e-02
4.627500000000000000e+04 1.039825747284339741e-06 5.742114037275314331e-03 1.579248905181884766e-02
4.699700000000000000e+04 8.241894420280004852e-07 4.691882990300655365e-03 1.585801318287849426e-02
4.773000000000000000e+04 2.299296056662569754e-06 4.243823699653148651e-03 1.581342890858650208e-02
4.847400000000000000e+04 1.441758467990439385e-05 4.625216126441955566e-03 1.594868488609790802e-02
4.923100000000000000e+04 7.109481998668343294e-07 4.047608003020286560e-03 1.588979735970497131e-02
4.999900000000000000e+04 8.603524292993824929e-07 5.866174586117267609e-03 1.568732410669326782e-02


==> figs/circulant_singular_vectors.dat <==
0.000000000000000000e+00	5.773502691896303940e-02	8.550175927127257047e-04	-2.083608623220351008e-03	-9.241987694603548409e-03
1.000000000000000000e+00	5.773502691896259531e-02	-8.550175927126701936e-04	3.045657752369895777e-03	7.826790791662319169e-03
2.000000000000000000e+00	5.773502691896258143e-02	-2.564677739163578885e-03	8.162904308239793405e-03	2.455350096322342357e-02
3.000000000000000000e+00	5.773502691896259531e-02	-4.273212933194631136e-03	1.324793561008150156e-02	4.020710532192196818e-02
4.000000000000000000e+00	5.773502691896258143e-02	-5.979873754802086418e-03	1.828068336247579140e-02	5.410346624295507556e-02
5.000000000000000000e+00	5.773502691896258143e-02	-7.683911606144131282e-03	2.324128560928950815e-02	6.563524607193657601e-02
6.000000000000000000e+00	5.773502691896258837e-02	-9.384579039899997033e-03	2.811016511973574161e-02	7.429845069472024166e-02
7.000000000000000000e+00	5.773502691896260225e-02	-1.108113008712574218e-02	3.286810665076748267e-02	7.971445649862213267e-02
8.000000000000000000e+00	5.773502691896259531e-02	-1.277282058446051541e-02	3.749633278085814231e-02	8.164655804113366000e-02
9.000000000000000000e+00	5.773502691896258143e-02	-1.445890850054127284e-02	4.197657801590780335e-02	8.001031321359382276e-02
1.000000000000000000e+01	5.773502691896261613e-02	-1.613865426148228602e-02	4.629116087480296404e-02	7.487723376654048524e-02
1.100000000000000000e+01	5.773502691896258837e-02	-1.781132107527670996e-02	5.042305367014512235e-02	6.647165990305813066e-02
1.200000000000000000e+01	5.773502691896257449e-02	-1.947617525497780458e-02	5.435594970875300830e-02	5.516095553539918095e-02
1.300000000000000000e+01	5.773502691896261613e-02	-2.113248654051852818e-02	5.807432764673198938e-02	4.143945271921128937e-02
1.400000000000000000e+01	5.773502691896259531e-02	-2.277952841902734782e-02	6.156351274512569111e-02	2.590684697063892414e-02
1.500000000000000000e+01	5.773502691896258837e-02	-2.441657844350109477e-02	6.480973478440801849e-02	9.241987694604159032e-03
1.600000000000000000e+01	5.773502691896261613e-02	-2.604291854969411832e-02	6.780018240924781669e-02	-7.826790791662097124e-03
1.700000000000000000e+01	5.773502691896260225e-02	-2.765783537108469636e-02	7.052305368907517413e-02	-2.455350096322272968e-02
1.800000000000000000e+01	5.773502691896260919e-02	-2.926062055178153473e-02	7.296760269491019135e-02	-4.020710532192156572e-02
1.900000000000000000e+01	5.773502691896260225e-02	-3.085057105723178553e-02	7.512418190863519307e-02	-5.410346624295522822e-02
2.000000000000000000e+01	5.773502691896260919e-02	-3.242698948259544606e-02	7.698428029734087630e-02	-6.563524607193640947e-02
2.100000000000000000e+01	5.773502691896260919e-02	-3.398918435864999726e-02	7.854055690248513966e-02	-7.429845069472014452e-02
2.200000000000000000e+01	5.773502691896262307e-02	-3.553647045509183977e-02	7.978686981130266032e-02	-7.971445649862238247e-02
2.300000000000000000e+01	5.773502691896263000e-02	-3.706816908110069364e-02	8.071830039612840069e-02	-8.164655804113336857e-02
2.400000000000000000e+01	5.773502691896260225e-02	-3.858360838303612900e-02	8.133117272597426006e-02	-8.001031321359380888e-02
2.500000000000000000e+01	5.773502691896259531e-02	-4.008212363913464527e-02	8.162306807374924977e-02	-7.487723376654067953e-02
2.600000000000000000e+01	5.773502691896259531e-02	-4.156305755107842642e-02	8.159283446186983701e-02	-6.647165990305835270e-02
2.700000000000000000e+01	5.773502691896262307e-02	-4.302576053230844355e-02	8.124059120858968808e-02	-5.516095553539965973e-02
2.800000000000000000e+01	5.773502691896263694e-02	-4.446959099295427070e-02	8.056772845710498399e-02	-4.143945271921183754e-02
2.900000000000000000e+01	5.773502691896260225e-02	-4.589391562125684498e-02	7.957690168929386354e-02	-2.590684697063883046e-02
3.000000000000000000e+01	5.773502691896259531e-02	-4.729810966135992306e-02	7.827202124574338116e-02	-9.241987694604257911e-03
3.100000000000000000e+01	5.773502691896262307e-02	-4.868155718734832466e-02	7.665823689342102232e-02	7.826790791661417113e-03
3.200000000000000000e+01	5.773502691896262307e-02	-5.004365137341385689e-02	7.474191750189744521e-02	2.455350096322287193e-02
3.300000000000000000e+01	5.773502691896262307e-02	-5.138379476002885582e-02	7.253062590832788648e-02	4.020710532192144776e-02
3.400000000000000000e+01	5.773502691896264388e-02	-5.270139951601186812e-02	7.003308907038925668e-02	5.410346624295530454e-02
3.500000000000000000e+01	5.773502691896259531e-02	-5.399588769636951696e-02	6.725916362496474343e-02	6.563524607193643723e-02
3.600000000000000000e+01	5.773502691896260919e-02	-5.526669149580284296e-02	6.421979698850149854e-02	7.429845069472024166e-02
3.700000000000000000e+01	5.773502691896261613e-02	-5.651325349776485651e-02	6.092698415255896199e-02	7.971445649862241023e-02
3.800000000000000000e+01	5.773502691896261613e-02	-5.773502691896224837e-02	5.739372034505775544e-02	8.164655804113331306e-02
3.900000000000000000e+01	5.773502691896260919e-02	-5.893147584919253279e-02	5.363394974405123750e-02	8.001031321359383663e-02
4.000000000000000000e+01	5.773502691896260919e-02	-6.010207548641183922e-02	4.966251044642590318e-02	7.487723376654084606e-02
4.100000000000000000e+01	5.773502691896259531e-02	-6.124631236693062197e-02	4.549507590871125495e-02	6.647165990305869965e-02
4.200000000000000000e+01	5.773502691896262307e-02	-6.236368459063575814e-02	4.114809309110810387e-02	5.516095553539946544e-02
4.300000000000000000e+01	5.773502691896260919e-02	-6.345370204114038348e-02	3.663871754884980708e-02	4.143945271921187223e-02
4.400000000000000000e+01	5.773502691896264388e-02	-6.451588660076529314e-02	3.198474572706425101e-02	2.590684697063870209e-02
4.500000000000000000e+01	5.773502691896260919e-02	-6.554977236025714971e-02	2.720454472633418094e-02	9.241987694604126072e-03
4.600000000000000000e+01	5.773502691896262307e-02	-6.655490582315153059e-02	2.231697981614362211e-02	-7.826790791661607932e-03
4.700000000000000000e+01	5.773502691896263000e-02	-6.753084610469167748e-02	1.734133998227694456e-02	-2.455350096322281642e-02
4.800000000000000000e+01	5.773502691896260919e-02	-6.847716512521498378e-02	1.229726180200486733e-02	-4.020710532192132980e-02
4.900000000000000000e+01	5.773502691896265082e-02	-6.939344779792294693e-02	7.204651947484804440e-03	-5.410346624295498535e-02
5.000000000000000000e+01	5.773502691896263694e-02	-7.027929221095179091e-02	2.083608623220390040e-03	-6.563524607193653437e-02
5.100000000000000000e+01	5.773502691896261613e-02	-7.113430980366457212e-02	-3.045657752369618221e-03	-7.429845069472022778e-02
5.200000000000000000e+01	5.773502691896260919e-02	-7.195812553708655357e-02	-8.162904308239824630e-03	-7.971445649862235472e-02
5.300000000000000000e+01	5.773502691896260919e-02	-7.275037805840969818e-02	-1.324793561008148594e-02	-8.164655804113352122e-02
5.400000000000000000e+01	5.773502691896262307e-02	-7.351071985949395038e-02	-1.828068336247638814e-02	-8.001031321359371173e-02
5.500000000000000000e+01	5.773502691896264388e-02	-7.423881742929581973e-02	-2.324128560928919590e-02	-7.487723376654085994e-02
5.600000000000000000e+01	5.773502691896260919e-02	-7.493435140015732021e-02	-2.811016511973571039e-02	-6.647165990305822780e-02
5.700000000000000000e+01	5.773502691896260919e-02	-7.559701668789126083e-02	-3.286810665076741328e-02	-5.516095553539933360e-02
5.800000000000000000e+01	5.773502691896260919e-02	-7.622652262560114522e-02	-3.749633278085810068e-02	-4.143945271921171958e-02
5.900000000000000000e+01	5.773502691896261613e-02	-7.682259309117729640e-02	-4.197657801590786580e-02	-2.590684697063875414e-02
6.000000000000000000e+01	5.773502691896265082e-02	-7.738496662841319595e-02	-4.629116087480296404e-02	-9.241987694604363729e-03
6.100000000000000000e+01	5.773502691896261613e-02	-7.791339656168881633e-02	-5.042305367014502521e-02	7.826790791661855998e-03
6.200000000000000000e+01	5.773502691896262307e-02	-7.840765110417070860e-02	-5.435594970875297360e-02	2.455350096322272621e-02
6.300000000000000000e+01	5.773502691896263000e-02	-7.886751345948113390e-02	-5.807432764673185754e-02	4.020710532192154490e-02
6.400000000000000000e+01	5.773502691896263694e-02	-7.929278191679256516e-02	-6.156351274512556621e-02	5.410346624295517964e-02
6.500000000000000000e+01	5.773502691896266470e-02	-7.968326993930435753e-02	-6.480973478440796298e-02	6.563524607193610416e-02
6.600000000000000000e+01	5.773502691896263000e-02	-8.003880624606408978e-02	-6.780018240924774731e-02	7.429845069472006125e-02
6.700000000000000000e+01	5.773502691896260919e-02	-8.035923488709692530e-02	-7.052305368907513250e-02	7.971445649862235472e-02
6.800000000000000000e+01	5.773502691896263000e-02	-8.064441531181083811e-02	-7.296760269491017747e-02	8.164655804113335469e-02
6.900000000000000000e+01	5.773502691896265082e-02	-8.089422243064614548e-02	-7.512418190863512368e-02	8.001031321359368398e-02
7.000000000000000000e+01	5.773502691896263000e-02	-8.110854666994422868e-02	-7.698428029734082079e-02	7.487723376654045748e-02
7.100000000000000000e+01	5.773502691896265776e-02	-8.128729402001041993e-02	-7.854055690248509802e-02	6.647165990305796412e-02
7.200000000000000000e+01	5.773502691896263000e-02	-8.143038607634922599e-02	-7.978686981130252154e-02	5.516095553539919483e-02
7.300000000000000000e+01	5.773502691896258143e-02	-8.153776007405548476e-02	-8.071830039612838681e-02	4.143945271921188611e-02
7.400000000000000000e+01	5.773502691896262307e-02	-8.160936891534516235e-02	-8.133117272597430170e-02	2.590684697063870209e-02
7.500000000000000000e+01	5.773502691896264388e-02	-8.164518119021366149e-02	-8.162306807374927753e-02	9.241987694604492098e-03
7.600000000000000000e+01	5.773502691896261613e-02	-8.164518119021368925e-02	-8.159283446186983701e-02	-7.826790791661651300e-03
7.700000000000000000e+01	5.773502691896262307e-02	-8.160936891534517623e-02	-8.124059120858972971e-02	-2.455350096322267417e-02
7.800000000000000000e+01	5.773502691896264388e-02	-8.153776007405556803e-02	-8.056772845710492847e-02	-4.020710532192140613e-02
7.900000000000000000e+01	5.773502691896265082e-02	-8.143038607634932313e-02	-7.957690168929380803e-02	-5.410346624295490903e-02
8.000000000000000000e+01	5.773502691896265082e-02	-8.128729402001054483e-02	-7.827202124574339503e-02	-6.563524607193611804e-02
8.100000000000000000e+01	5.773502691896267858e-02	-8.110854666994442297e-02	-7.665823689342103620e-02	-7.429845069472001962e-02
8.200000000000000000e+01	5.773502691896262307e-02	-8.089422243064628426e-02	-7.474191750189743133e-02	-7.971445649862202165e-02
8.300000000000000000e+01	5.773502691896260225e-02	-8.064441531181100464e-02	-7.253062590832792811e-02	-8.164655804113296611e-02
8.400000000000000000e+01	5.773502691896262307e-02	-8.035923488709717510e-02	-7.003308907038925668e-02	-8.001031321359333703e-02
8.500000000000000000e+01	5.773502691896260919e-02	-8.003880624606428407e-02	-6.725916362496472956e-02	-7.487723376654048524e-02
8.600000000000000000e+01	5.773502691896262307e-02	-7.968326993930462121e-02	-6.421979698850145690e-02	-6.647165990305810290e-02
8.700000000000000000e+01	5.773502691896260225e-02	-7.929278191679287047e-02	-6.092698415255896199e-02	-5.516095553539931973e-02
8.800000000000000000e+01	5.773502691896263000e-02	-7.886751345948148084e-02	-5.739372034505774850e-02	-4.143945271921180284e-02
8.900000000000000000e+01	5.773502691896260225e-02	-7.840765110417100003e-02	-5.363394974405125831e-02	-2.590684697063857719e-02
9.000000000000000000e+01	5.773502691896263694e-02	-7.791339656168919103e-02	-4.966251044642595869e-02	-9.241987694604212808e-03
9.100000000000000000e+01	5.773502691896263000e-02	-7.738496662841359841e-02	-4.549507590871128965e-02	7.826790791661616606e-03
9.200000000000000000e+01	5.773502691896263000e-02	-7.682259309117765722e-02	-4.114809309110815244e-02	2.455350096322294826e-02
9.300000000000000000e+01	5.773502691896262307e-02	-7.622652262560153380e-02	-3.663871754884993892e-02	4.020710532192155878e-02
9.400000000000000000e+01	5.773502691896261613e-02	-7.559701668789170492e-02	-3.198474572706429958e-02	5.410346624295487433e-02
9.500000000000000000e+01	5.773502691896261613e-02	-7.493435140015776430e-02	-2.720454472633428503e-02	6.563524607193617355e-02
9.600000000000000000e+01	5.773502691896260919e-02	-7.423881742929629157e-02	-2.231697981614367415e-02	7.429845069471945063e-02
9.700000000000000000e+01	5.773502691896263000e-02	-7.351071985949444998e-02	-1.734133998227695150e-02	7.971445649862185512e-02
9.800000000000000000e+01	5.773502691896260225e-02	-7.275037805841019778e-02	-1.229726180200490550e-02	8.164655804113292448e-02
9.900000000000000000e+01	5.773502691896262307e-02	-7.195812553708710868e-02	-7.204651947484804440e-03	8.001031321359301784e-02
1.000000000000000000e+02	5.773502691896261613e-02	-7.113430980366515499e-02	-2.083608623220373560e-03	7.487723376654024932e-02
1.010000000000000000e+02	5.773502691896262307e-02	-7.027929221095235990e-02	3.045657752369657686e-03	6.647165990305785310e-02
1.020000000000000000e+02	5.773502691896261613e-02	-6.939344779792350204e-02	8.162904308239732690e-03	5.516095553539904911e-02
1.030000000000000000e+02	5.773502691896261613e-02	-6.847716512521559440e-02	1.324793561008146339e-02	4.143945271921142814e-02
1.040000000000000000e+02	5.773502691896261613e-02	-6.753084610469228810e-02	1.828068336247629100e-02	2.590684697063813657e-02
1.050000000000000000e+02	5.773502691896258837e-02	-6.655490582315215509e-02	2.324128560928919937e-02	9.241987694603997702e-03
1.060000000000000000e+02	5.773502691896258837e-02	-6.554977236025771870e-02	2.811016511973560283e-02	-7.826790791661810895e-03
1.070000000000000000e+02	5.773502691896260225e-02	-6.451588660076594539e-02	3.286810665076737165e-02	-2.455350096322249029e-02
1.080000000000000000e+02	5.773502691896261613e-02	-6.345370204114102186e-02	3.749633278085811455e-02	-4.020710532192126041e-02
1.090000000000000000e+02	5.773502691896260919e-02	-6.236368459063639652e-02	4.197657801590780335e-02	-5.410346624295483270e-02
1.100000000000000000e+02	5.773502691896263000e-02	-6.124631236693127423e-02	4.629116087480292935e-02	-6.563524607193568783e-02
1.110000000000000000e+02	5.773502691896262307e-02	-6.010207548641249842e-02	5.042305367014505296e-02	-7.429845069471953389e-02
1.120000000000000000e+02	5.773502691896259531e-02	-5.893147584919317117e-02	5.435594970875294585e-02	-7.971445649862146654e-02
1.130000000000000000e+02	5.773502691896262307e-02	-5.773502691896292838e-02	5.807432764673187142e-02	-8.164655804113273019e-02
1.140000000000000000e+02	5.773502691896263000e-02	-5.651325349776547408e-02	6.156351274512562866e-02	-8.001031321359297621e-02
1.150000000000000000e+02	5.773502691896258143e-02	-5.526669149580350215e-02	6.480973478440806013e-02	-7.487723376653980523e-02
1.160000000000000000e+02	5.773502691896263694e-02	-5.399588769637024555e-02	6.780018240924777506e-02	-6.647165990305814454e-02
1.170000000000000000e+02	5.773502691896263694e-02	-5.270139951601247874e-02	7.052305368907513250e-02	-5.516095553539902829e-02
1.180000000000000000e+02	5.773502691896260919e-02	-5.138379476002957053e-02	7.296760269491021911e-02	-4.143945271921129631e-02
1.190000000000000000e+02	5.773502691896263694e-02	-5.004365137341448833e-02	7.512418190863520695e-02	-2.590684697063820943e-02
1.200000000000000000e+02	5.773502691896263000e-02	-4.868155718734894916e-02	7.698428029734094569e-02	-9.241987694603995968e-03
1.210000000000000000e+02	5.773502691896258837e-02	-4.729810966136049899e-02	7.854055690248505639e-02	7.826790791661868141e-03
1.220000000000000000e+02	5.773502691896263694e-02	-4.589391562125749724e-02	7.978686981130257705e-02	2.455350096322296907e-02
1.230000000000000000e+02	5.773502691896263694e-02	-4.446959099295492296e-02	8.071830039612849783e-02	4.020710532192143388e-02
1.240000000000000000e+02	5.773502691896258837e-02	-4.302576053230898478e-02	8.133117272597432945e-02	5.410346624295499229e-02
1.250000000000000000e+02	5.773502691896258837e-02	-4.156305755107902317e-02	8.162306807374930528e-02	6.563524607193606253e-02
1.260000000000000000e+02	5.773502691896258837e-02	-4.008212363913521425e-02	8.159283446186989253e-02	7.429845069471964492e-02
1.270000000000000000e+02	5.773502691896257449e-02	-3.858360838303671186e-02	8.124059120858971583e-02	7.971445649862160532e-02
1.280000000000000000e+02	5.773502691896263000e-02	-3.706816908110121406e-02	8.056772845710499786e-02	8.164655804113235549e-02
1.290000000000000000e+02	5.773502691896262307e-02	-3.553647045509236019e-02	7.957690168929404395e-02	8.001031321359268478e-02
1.300000000000000000e+02	5.773502691896260919e-02	-3.398918435865052462e-02	7.827202124574346442e-02	7.487723376653962482e-02
1.310000000000000000e+02	5.773502691896257449e-02	-3.242698948259593872e-02	7.665823689342111946e-02	6.647165990305775596e-02
1.320000000000000000e+02	5.773502691896260225e-02	-3.085057105723227819e-02	7.474191750189754235e-02	5.516095553539872298e-02
1.330000000000000000e+02	5.773502691896258143e-02	-2.926062055178199617e-02	7.253062590832794199e-02	4.143945271921140039e-02
1.340000000000000000e+02	5.773502691896258143e-02	-2.765783537108518902e-02	7.003308907038933995e-02	2.590684697063806718e-02
1.350000000000000000e+02	5.773502691896258143e-02	-2.604291854969454506e-02	6.725916362496472956e-02	9.241987694604065356e-03
1.360000000000000000e+02	5.773502691896259531e-02	-2.441657844350149029e-02	6.421979698850147078e-02	-7.826790791661963551e-03
1.370000000000000000e+02	5.773502691896260919e-02	-2.277952841902775374e-02	6.092698415255913547e-02	-2.455350096322289968e-02
1.380000000000000000e+02	5.773502691896260225e-02	-2.113248654051892716e-02	5.739372034505786646e-02	-4.020710532192179471e-02
1.390000000000000000e+02	5.773502691896253286e-02	-1.947617525497812030e-02	5.363394974405127219e-02	-5.410346624295477025e-02
1.400000000000000000e+02	5.773502691896258143e-02	-1.781132107527702221e-02	4.966251044642595869e-02	-6.563524607193632621e-02
1.410000000000000000e+02	5.773502691896260225e-02	-1.613865426148260521e-02	4.549507590871142843e-02	-7.429845069471968655e-02
1.420000000000000000e+02	5.773502691896257449e-02	-1.445890850054156254e-02	4.114809309110809693e-02	-7.971445649862173022e-02
1.430000000000000000e+02	5.773502691896262307e-02	-1.277282058446081378e-02	3.663871754884995974e-02	-8.164655804113271631e-02
1.440000000000000000e+02	5.773502691896255368e-02	-1.108113008712597984e-02	3.198474572706426489e-02	-8.001031321359261539e-02
1.450000000000000000e+02	5.773502691896258837e-02	-9.384579039900297140e-03	2.720454472633430931e-02	-7.487723376654006890e-02
1.460000000000000000e+02	5.773502691896257449e-02	-7.683911606144316030e-03	2.231697981614354925e-02	-6.647165990305733962e-02
1.470000000000000000e+02	5.773502691896260919e-02	-5.979873754802320605e-03	1.734133998227688211e-02	-5.516095553539844543e-02
1.480000000000000000e+02	5.773502691896259531e-02	-4.273212933194739556e-03	1.229726180200473376e-02	-4.143945271921112977e-02
1.490000000000000000e+02	5.773502691896256755e-02	-2.564677739163699448e-03	7.204651947484683010e-03	-2.590684697063798045e-02
1.500000000000000000e+02	5.773502691896261613e-02	-8.550175927128600374e-04	2.083608623220238685e-03	-9.241987694603479020e-03
1.510000000000000000e+02	5.773502691896256062e-02	8.550175927129460146e-04	-3.045657752369697151e-03	7.826790791662319169e-03
1.520000000000000000e+02	5.773502691896258143e-02	2.564677739163797460e-03	-8.162904308239772588e-03	2.455350096322274009e-02
1.530000000000000000e+02	5.773502691896262307e-02	4.273212933194800271e-03	-1.324793561008148594e-02	4.020710532192091347e-02
1.540000000000000000e+02	5.773502691896256755e-02	5.979873754802409076e-03	-1.828068336247633957e-02	5.410346624295485352e-02
1.550000000000000000e+02	5.773502691896261613e-02	7.683911606144375010e-03	-2.324128560928928958e-02	6.563524607193577109e-02
1.560000000000000000e+02	5.773502691896262307e-02	9.384579039900248568e-03	-2.811016511973574855e-02	7.429845069471908980e-02
1.570000000000000000e+02	5.773502691896259531e-02	1.108113008712603882e-02	-3.286810665076746879e-02	7.971445649862166083e-02
1.580000000000000000e+02	5.773502691896258837e-02	1.277282058446082245e-02	-3.749633278085820476e-02	8.164655804113261917e-02
1.590000000000000000e+02	5.773502691896258143e-02	1.445890850054158336e-02	-4.197657801590788662e-02	8.001031321359315662e-02
1.600000000000000000e+02	5.773502691896257449e-02	1.613865426148264337e-02	-4.629116087480309588e-02	7.487723376653991625e-02
1.610000000000000000e+02	5.773502691896258837e-02	1.781132107527704650e-02	-5.042305367014521950e-02	6.647165990305783922e-02
1.620000000000000000e+02	5.773502691896259531e-02	1.947617525497821050e-02	-5.435594970875311932e-02	5.516095553539875074e-02
1.630000000000000000e+02	5.773502691896258143e-02	2.113248654051897921e-02	-5.807432764673197551e-02	4.143945271921150447e-02
1.640000000000000000e+02	5.773502691896258837e-02	2.277952841902776068e-02	-6.156351274512577437e-02	2.590684697063858066e-02
1.650000000000000000e+02	5.773502691896259531e-02	2.441657844350157008e-02	-6.480973478440814339e-02	9.241987694603969947e-03
1.660000000000000000e+02	5.773502691896258143e-02	2.604291854969458669e-02	-6.780018240924785833e-02	-7.826790791661285274e-03
1.670000000000000000e+02	5.773502691896258837e-02	2.765783537108522372e-02	-7.052305368907509087e-02	-2.455350096322284417e-02
1.680000000000000000e+02	5.773502691896256755e-02	2.926062055178201698e-02	-7.296760269491027462e-02	-4.020710532192126041e-02
1.690000000000000000e+02	5.773502691896256062e-02	3.085057105723234411e-02	-7.512418190863531797e-02	-5.410346624295470086e-02
1.700000000000000000e+02	5.773502691896257449e-02	3.242698948259599423e-02	-7.698428029734095956e-02	-6.563524607193615967e-02
1.710000000000000000e+02	5.773502691896258143e-02	3.398918435865058707e-02	-7.854055690248523680e-02	-7.429845069471974206e-02
1.720000000000000000e+02	5.773502691896259531e-02	3.553647045509231855e-02	-7.978686981130257705e-02	-7.971445649862186900e-02
1.730000000000000000e+02	5.773502691896256062e-02	3.706816908110129732e-02	-8.071830039612852559e-02	-8.164655804113289672e-02
1.740000000000000000e+02	5.773502691896256062e-02	3.858360838303672574e-02	-8.133117272597444047e-02	-8.001031321359308723e-02
1.750000000000000000e+02	5.773502691896257449e-02	4.008212363913525589e-02	-8.162306807374938855e-02	-7.487723376654022156e-02
1.760000000000000000e+02	5.773502691896257449e-02	4.156305755107905092e-02	-8.159283446186992028e-02	-6.647165990305828331e-02
1.770000000000000000e+02	5.773502691896255368e-02	4.302576053230904723e-02	-8.124059120858985461e-02	-5.516095553539917401e-02
1.780000000000000000e+02	5.773502691896258143e-02	4.446959099295487439e-02	-8.056772845710497011e-02	-4.143945271921162937e-02
1.790000000000000000e+02	5.773502691896254674e-02	4.589391562125755969e-02	-7.957690168929397456e-02	-2.590684697063838984e-02
1.800000000000000000e+02	5.773502691896257449e-02	4.729810966136057532e-02	-7.827202124574351993e-02	-9.241987694604068826e-03
1.810000000000000000e+02	5.773502691896256062e-02	4.868155718734899079e-02	-7.665823689342107783e-02	7.826790791661776200e-03
1.820000000000000000e+02	5.773502691896253980e-02	5.004365137341450914e-02	-7.474191750189747296e-02	2.455350096322285805e-02
1.830000000000000000e+02	5.773502691896258143e-02	5.138379476002961910e-02	-7.253062590832792811e-02	4.020710532192162123e-02
1.840000000000000000e+02	5.773502691896258143e-02	5.270139951601251344e-02	-7.003308907038922893e-02	5.410346624295512413e-02
1.850000000000000000e+02	5.773502691896256755e-02	5.399588769637025248e-02	-6.725916362496477119e-02	6.563524607193614580e-02
1.860000000000000000e+02	5.773502691896255368e-02	5.526669149580354379e-02	-6.421979698850147078e-02	7.429845069471968655e-02
1.870000000000000000e+02	5.773502691896258837e-02	5.651325349776555040e-02	-6.092698415255900363e-02	7.971445649862174410e-02
1.880000000000000000e+02	5.773502691896255368e-02	5.773502691896294919e-02	-5.739372034505778319e-02	8.164655804113299387e-02
1.890000000000000000e+02	5.773502691896256062e-02	5.893147584919324750e-02	-5.363394974405129301e-02	8.001031321359329540e-02
1.900000000000000000e+02	5.773502691896255368e-02	6.010207548641251923e-02	-4.966251044642579909e-02	7.487723376654037422e-02
1.910000000000000000e+02	5.773502691896254674e-02	6.124631236693131586e-02	-4.549507590871121332e-02	6.647165990305772820e-02
1.920000000000000000e+02	5.773502691896253980e-02	6.236368459063648673e-02	-4.114809309110816632e-02	5.516095553539903523e-02
1.930000000000000000e+02	5.773502691896255368e-02	6.345370204114106349e-02	-3.663871754884993198e-02	4.143945271921146978e-02
1.940000000000000000e+02	5.773502691896256755e-02	6.451588660076597315e-02	-3.198474572706423713e-02	2.590684697063821290e-02
1.950000000000000000e+02	5.773502691896256062e-02	6.554977236025782972e-02	-2.720454472633420523e-02	9.241987694604313422e-03
1.960000000000000000e+02	5.773502691896256755e-02	6.655490582315226611e-02	-2.231697981614365681e-02	-7.826790791661618341e-03
1.970000000000000000e+02	5.773502691896253980e-02	6.753084610469232973e-02	-1.734133998227690987e-02	-2.455350096322292397e-02
1.980000000000000000e+02	5.773502691896256062e-02	6.847716512521563603e-02	-1.229726180200485693e-02	-4.020710532192136449e-02
1.990000000000000000e+02	5.773502691896255368e-02	6.939344779792352980e-02	-7.204651947484781889e-03	-5.410346624295501311e-02
2.000000000000000000e+02	5.773502691896254674e-02	7.027929221095237378e-02	-2.083608623220334095e-03	-6.563524607193632621e-02
2.010000000000000000e+02	5.773502691896258143e-02	7.113430980366514111e-02	3.045657752369720136e-03	-7.429845069472025554e-02
2.020000000000000000e+02	5.773502691896254674e-02	7.195812553708719195e-02	8.162904308239809018e-03	-7.971445649862214655e-02
2.030000000000000000e+02	5.773502691896256062e-02	7.275037805841029492e-02	1.324793561008152064e-02	-8.164655804113306325e-02
2.040000000000000000e+02	5.773502691896254674e-02	7.351071985949454712e-02	1.828068336247636039e-02	-8.001031321359348969e-02
2.050000000000000000e+02	5.773502691896255368e-02	7.423881742929636096e-02	2.324128560928929305e-02	-7.487723376654027707e-02
2.060000000000000000e+02	5.773502691896253286e-02	7.493435140015784757e-02	2.811016511973569998e-02	-6.647165990305799188e-02
2.070000000000000000e+02	5.773502691896255368e-02	7.559701668789178819e-02	3.286810665076744103e-02	-5.516095553539924340e-02
2.080000000000000000e+02	5.773502691896258143e-02	7.622652262560160319e-02	3.749633278085815619e-02	-4.143945271921187917e-02
2.090000000000000000e+02	5.773502691896254674e-02	7.682259309117775437e-02	4.197657801590774784e-02	-2.590684697063831352e-02
2.100000000000000000e+02	5.773502691896254674e-02	7.738496662841362617e-02	4.629116087480300568e-02	-9.241987694603865863e-03
2.110000000000000000e+02	5.773502691896253286e-02	7.791339656168924654e-02	5.042305367014508072e-02	7.826790791661625279e-03
2.120000000000000000e+02	5.773502691896253980e-02	7.840765110417104167e-02	5.435594970875307769e-02	2.455350096322302458e-02
2.130000000000000000e+02	5.773502691896253980e-02	7.886751345948142533e-02	5.807432764673192693e-02	4.020710532192162817e-02
2.140000000000000000e+02	5.773502691896252592e-02	7.929278191679295373e-02	6.156351274512561478e-02	5.410346624295534618e-02
2.150000000000000000e+02	5.773502691896256755e-02	7.968326993930462121e-02	6.480973478440806013e-02	6.563524607193663152e-02
2.160000000000000000e+02	5.773502691896256755e-02	8.003880624606429794e-02	6.780018240924771955e-02	7.429845069472050534e-02
2.170000000000000000e+02	5.773502691896255368e-02	8.035923488709721674e-02	7.052305368907516026e-02	7.971445649862242411e-02
2.180000000000000000e+02	5.773502691896254674e-02	8.064441531181112954e-02	7.296760269491024686e-02	8.164655804113349347e-02
2.190000000000000000e+02	5.773502691896256062e-02	8.089422243064627038e-02	7.512418190863520695e-02	8.001031321359361459e-02
2.200000000000000000e+02	5.773502691896253980e-02	8.110854666994440909e-02	7.698428029734084854e-02	7.487723376654072116e-02
2.210000000000000000e+02	5.773502691896257449e-02	8.128729402001064197e-02	7.854055690248518129e-02	6.647165990305840821e-02
2.220000000000000000e+02	5.773502691896255368e-02	8.143038607634937864e-02	7.978686981130266032e-02	5.516095553539929197e-02
2.230000000000000000e+02	5.773502691896251204e-02	8.153776007405570680e-02	8.071830039612834518e-02	4.143945271921177509e-02
2.240000000000000000e+02	5.773502691896252592e-02	8.160936891534528725e-02	8.133117272597430170e-02	2.590684697063834127e-02
2.250000000000000000e+02	5.773502691896254674e-02	8.164518119021375864e-02	8.162306807374922202e-02	9.241987694603716677e-03
2.260000000000000000e+02	5.773502691896253980e-02	8.164518119021370313e-02	8.159283446186987865e-02	-7.826790791662256719e-03
2.270000000000000000e+02	5.773502691896253286e-02	8.160936891534523174e-02	8.124059120858967420e-02	-2.455350096322333683e-02
2.280000000000000000e+02	5.773502691896254674e-02	8.153776007405551252e-02	8.056772845710498399e-02	-4.020710532192198206e-02
2.290000000000000000e+02	5.773502691896253286e-02	8.143038607634922599e-02	7.957690168929380803e-02	-5.410346624295583190e-02
2.300000000000000000e+02	5.773502691896253286e-02	8.128729402001050319e-02	7.827202124574339503e-02	-6.563524607193700622e-02
2.310000000000000000e+02	5.773502691896255368e-02	8.110854666994428419e-02	7.665823689342106395e-02	-7.429845069472056085e-02
2.320000000000000000e+02	5.773502691896252592e-02	8.089422243064617324e-02	7.474191750189741745e-02	-7.971445649862242411e-02
2.330000000000000000e+02	5.773502691896253286e-02	8.064441531181085199e-02	7.253062590832794199e-02	-8.164655804113361837e-02
2.340000000000000000e+02	5.773502691896254674e-02	8.035923488709702245e-02	7.003308907038922893e-02	-8.001031321359378112e-02
2.350000000000000000e+02	5.773502691896255368e-02	8.003880624606410366e-02	6.725916362496474343e-02	-7.487723376654045748e-02
2.360000000000000000e+02	5.773502691896251898e-02	7.968326993930431590e-02	6.421979698850141527e-02	-6.647165990305822780e-02
2.370000000000000000e+02	5.773502691896253980e-02	7.929278191679264842e-02	6.092698415255894118e-02	-5.516095553539929197e-02
2.380000000000000000e+02	5.773502691896254674e-02	7.886751345948113390e-02	5.739372034505774850e-02	-4.143945271921141427e-02
2.390000000000000000e+02	5.773502691896253980e-02	7.840765110417076411e-02	5.363394974405123056e-02	-2.590684697063806718e-02
2.400000000000000000e+02	5.773502691896254674e-02	7.791339656168896899e-02	4.966251044642581297e-02	-9.241987694603786066e-03
2.410000000000000000e+02	5.773502691896252592e-02	7.738496662841323759e-02	4.549507590871128271e-02	7.826790791661939264e-03
2.420000000000000000e+02	5.773502691896254674e-02	7.682259309117737966e-02	4.114809309110804836e-02	2.455350096322328826e-02
2.430000000000000000e+02	5.773502691896253286e-02	7.622652262560118686e-02	3.663871754884986953e-02	4.020710532192206532e-02
2.440000000000000000e+02	5.773502691896253286e-02	7.559701668789130247e-02	3.198474572706418856e-02	5.410346624295556128e-02
2.450000000000000000e+02	5.773502691896255368e-02	7.493435140015736184e-02	2.720454472633413931e-02	6.563524607193682581e-02
2.460000000000000000e+02	5.773502691896255368e-02	7.423881742929583361e-02	2.231697981614360130e-02	7.429845069471999186e-02
2.470000000000000000e+02	5.773502691896253286e-02	7.351071985949404752e-02	1.734133998227689946e-02	7.971445649862238247e-02
2.480000000000000000e+02	5.773502691896254674e-02	7.275037805840978145e-02	1.229726180200484131e-02	8.164655804113347959e-02
2.490000000000000000e+02	5.773502691896255368e-02	7.195812553708659520e-02	7.204651947484790563e-03	8.001031321359367010e-02
2.500000000000000000e+02	5.773502691896255368e-02	7.113430980366457212e-02	2.083608623220319350e-03	7.487723376654066565e-02
2.510000000000000000e+02	5.773502691896253980e-02	7.027929221095179091e-02	-3.045657752369696717e-03	6.647165990305810290e-02
2.520000000000000000e+02	5.773502691896256062e-02	6.939344779792296081e-02	-8.162904308239760445e-03	5.516095553539930585e-02
2.530000000000000000e+02	5.773502691896253980e-02	6.847716512521509480e-02	-1.324793561008165248e-02	4.143945271921180284e-02
2.540000000000000000e+02	5.773502691896254674e-02	6.753084610469176075e-02	-1.828068336247628753e-02	2.590684697063822678e-02
2.550000000000000000e+02	5.773502691896258143e-02	6.655490582315158610e-02	-2.324128560928925488e-02	9.241987694603888415e-03
2.560000000000000000e+02	5.773502691896256062e-02	6.554977236025723297e-02	-2.811016511973567916e-02	-7.826790791661868141e-03
2.570000000000000000e+02	5.773502691896256062e-02	6.451588660076541804e-02	-3.286810665076742022e-02	-2.455350096322308356e-02
2.580000000000000000e+02	5.773502691896256755e-02	6.345370204114050838e-02	-3.749633278085819088e-02	-4.020710532192169756e-02
2.590000000000000000e+02	5.773502691896255368e-02	6.236368459063581365e-02	-4.197657801590777560e-02	-5.410346624295547802e-02
2.600000000000000000e+02	5.773502691896256062e-02	6.124631236693071912e-02	-4.629116087480293629e-02	-6.563524607193664540e-02
2.610000000000000000e+02	5.773502691896255368e-02	6.010207548641191555e-02	-5.042305367014501133e-02	-7.429845069472020003e-02
2.620000000000000000e+02	5.773502691896255368e-02	5.893147584919262300e-02	-5.435594970875308463e-02	-7.971445649862242411e-02
2.630000000000000000e+02	5.773502691896257449e-02	5.773502691896231082e-02	-5.807432764673187142e-02	-8.164655804113338244e-02
2.640000000000000000e+02	5.773502691896256062e-02	5.651325349776493978e-02	-6.156351274512558008e-02	-8.001031321359360071e-02
2.650000000000000000e+02	5.773502691896256755e-02	5.526669149580285684e-02	-6.480973478440804625e-02	-7.487723376654066565e-02
2.660000000000000000e+02	5.773502691896257449e-02	5.399588769636962104e-02	-6.780018240924765016e-02	-6.647165990305821393e-02
2.670000000000000000e+02	5.773502691896253286e-02	5.270139951601193057e-02	-7.052305368907502148e-02	-5.516095553539926422e-02
2.680000000000000000e+02	5.773502691896259531e-02	5.138379476002891133e-02	-7.296760269491005257e-02	-4.143945271921200407e-02
2.690000000000000000e+02	5.773502691896257449e-02	5.004365137341389158e-02	-7.512418190863509593e-02	-2.590684697063849046e-02
2.700000000000000000e+02	5.773502691896254674e-02	4.868155718734838711e-02	-7.698428029734082079e-02	-9.241987694604080969e-03
2.710000000000000000e+02	5.773502691896256755e-02	4.729810966135990224e-02	-7.854055690248500088e-02	7.826790791661620075e-03
2.720000000000000000e+02	5.773502691896255368e-02	4.589391562125698376e-02	-7.978686981130259093e-02	2.455350096322325704e-02
2.730000000000000000e+02	5.773502691896256062e-02	4.446959099295430540e-02	-8.071830039612828966e-02	4.020710532192177389e-02
2.740000000000000000e+02	5.773502691896253980e-02	4.302576053230853376e-02	-8.133117272597419067e-02	5.410346624295536699e-02
2.750000000000000000e+02	5.773502691896256062e-02	4.156305755107852357e-02	-8.162306807374918038e-02	6.563524607193699234e-02
2.760000000000000000e+02	5.773502691896255368e-02	4.008212363913469384e-02	-8.159283446186975375e-02	7.429845069472035268e-02
2.770000000000000000e+02	5.773502691896257449e-02	3.858360838303624696e-02	-8.124059120858971583e-02	7.971445649862268779e-02
2.780000000000000000e+02	5.773502691896254674e-02	3.706816908110081160e-02	-8.056772845710497011e-02	8.164655804113357673e-02
2.790000000000000000e+02	5.773502691896256755e-02	3.553647045509187447e-02	-7.957690168929387742e-02	8.001031321359373949e-02
2.800000000000000000e+02	5.773502691896259531e-02	3.398918435865006665e-02	-7.827202124574329789e-02	7.487723376654059626e-02
2.810000000000000000e+02	5.773502691896256755e-02	3.242698948259550851e-02	-7.665823689342092517e-02	6.647165990305842209e-02
2.820000000000000000e+02	5.773502691896259531e-02	3.085057105723187226e-02	-7.474191750189747296e-02	5.516095553539940993e-02
2.830000000000000000e+02	5.773502691896258143e-02	2.926062055178159718e-02	-7.253062590832780321e-02	4.143945271921171958e-02
2.840000000000000000e+02	5.773502691896260225e-02	2.765783537108477269e-02	-7.003308907038917341e-02	2.590684697063838637e-02
2.850000000000000000e+02	5.773502691896255368e-02	2.604291854969419812e-02	-6.725916362496464629e-02	9.241987694604344647e-03
2.860000000000000000e+02	5.773502691896258143e-02	2.441657844350120232e-02	-6.421979698850140139e-02	-7.826790791661750180e-03
2.870000000000000000e+02	5.773502691896258143e-02	2.277952841902742068e-02	-6.092698415255887179e-02	-2.455350096322321540e-02
2.880000000000000000e+02	5.773502691896253980e-02	2.113248654051860451e-02	-5.739372034505765829e-02	-4.020710532192163511e-02
2.890000000000000000e+02	5.773502691896257449e-02	1.947617525497792601e-02	-5.363394974405116811e-02	-5.410346624295526291e-02
2.900000000000000000e+02	5.773502691896254674e-02	1.781132107527676547e-02	-4.966251044642576440e-02	-6.563524607193665927e-02
2.910000000000000000e+02	5.773502691896256755e-02	1.613865426148238316e-02	-4.549507590871120638e-02	-7.429845069472061636e-02
2.920000000000000000e+02	5.773502691896257449e-02	1.445890850054128325e-02	-4.114809309110802754e-02	-7.971445649862270166e-02
2.930000000000000000e+02	5.773502691896258143e-02	1.277282058446055010e-02	-3.663871754884975851e-02	-8.164655804113371551e-02
2.940000000000000000e+02	5.773502691896260919e-02	1.108113008712578208e-02	-3.198474572706413999e-02	-8.001031321359405868e-02
2.950000000000000000e+02	5.773502691896258837e-02	9.384579039900066422e-03	-2.720454472633416360e-02	-7.487723376654083218e-02
2.960000000000000000e+02	5.773502691896258143e-02	7.683911606144143425e-03	-2.231697981614353191e-02	-6.647165990305849148e-02
2.970000000000000000e+02	5.773502691896256755e-02	5.979873754802229532e-03	-1.734133998227685436e-02	-5.516095553539950014e-02
2.980000000000000000e+02	5.773502691896260225e-02	4.273212933194667565e-03	-1.229726180200477886e-02	-4.143945271921196244e-02
2.990000000000000000e+02	5.773502691896259531e-02	2.564677739163622686e-03	-7.204651947484679540e-03	-2.590684697063873332e-02

